Less is More: Real-time Failure Localization in Power Systems

Cascading failures in power systems exhibit non-local propagation patterns which make the analysis and mitigation of failures difficult. In this work, we propose a distributed control framework inspired by the recently proposed concepts of unified controller and network tree-partition that offers strong guarantees in both the mitigation and localization of cascading failures in power systems. In this framework, the transmission network is partitioned into several control areas which are connected in a tree structure, and the unified controller is adopted by generators or controllable loads for fast timescale disturbance response. After an initial failure, the proposed strategy always prevents successive failures from happening, and regulates the system to the desired steady state where the impact of initial failures are localized as much as possible. For extreme failures that cannot be localized, the proposed framework has a configurable design, that progressively involves and coordinates more control areas for failure mitigation and, as a last resort, imposes minimal load shedding. We compare the proposed control framework with Automatic Generation Control (AGC) on the IEEE 118-bus test system. Simulation results show that our novel framework greatly improves the system robustness in terms of the N-1 security standard, and localizes the impact of initial failures in majority of the load profiles that are examined. Moreover, the proposed framework incurs significantly less load loss, if any, compared to AGC, in all of our case studies.

==> GenResponseOriginal.txt <==
0 1
0 0.29574
1 0.27492
2 0.25929
3 0.25268
4 0.24459
5 0.2329
6 0.23268
7 0.22973
8 0.22902
9 0.22421
10 0.22333
11 0.2224
12 0.21967
13 0.21645
14 0.20945
15 0.2077
16 0.20596
17 0.20109
18 0.19574
19 0.19459
20 0.19339
21 0.18448
22 0.18404
23 0.18033
24 0.17366
25 0.16486
26 0.16142
27 0.15918
28 0.15689
29 0.15393
30 0.12645
31 0.11612
32 0.11279
33 0.10962
34 0.10459
35 0.099071
36 0.095792
37 0.090164
38 0.08847
39 0.083333
40 0.081093
41 0.078743
42 0.073552
43 0.06847
44 0.066284
45 0.064044
46 0.061913
47 0.05541
48 0.044426
49 0.036776
50 0.030383
51 0.026284
52 0.0021858
53 0.0015301
54 0


==> GenResponseRevised.txt <==
0 1
0 0.15828
1 0.15772
2 0.15528
3 0.1455
4 0.14328
5 0.14256
6 0.14067
7 0.13972
8 0.13894
9 0.13639
10 0.13522
11 0.13433
12 0.12867
13 0.12522
14 0.11111
15 0.066278
21 0.066222
24 0.066167
25 0.066056
26 0.065944
27 0.0655
28 0.065278
29 0.064667
30 0.055389
31 0.055222
32 0.054556
33 0.054111
34 0.047056
35 0.041556
36 0.037444
37 0.035611
38 0.034667
39 0.022611
40 0.021833
41 0.0205
42 0.020278
43 0.020167
44 0.019889
46 0.019556
47 0.018944
48 0.0165
49 0.011389
50 0.0098889
51 0.0078889
52 0.0033889
53 0.0027778
54 0


==> PrimaryOriginal.txt <==
0 1
0 0.043167
0.0017359 0.043112
0.0017626 0.043057
0.0017627 0.043003
0.0018027 0.042948
0.0018045 0.042893
0.0018163 0.042838
0.001824 0.042784
0.0018251 0.042729
0.0018311 0.042674
0.0018385 0.04262
0.0018423 0.042565
0.0018425 0.04251
0.0018524 0.042455
0.0018548 0.042401
0.0018576 0.042346
0.0018887 0.042291
0.001902 0.042237
0.0019172 0.042182
0.0019514 0.042127
0.0019703 0.042072
0.0019763 0.042018
0.0019877 0.041963
0.0020179 0.041908
0.0020201 0.041854
0.0020252 0.041799
0.0020297 0.041744
0.0020297 0.041689
0.002035 0.041635
0.0020439 0.04158
0.0020772 0.041525
0.0020795 0.041471
0.0020893 0.041416
0.0021051 0.041361
0.0021311 0.041306
0.0021315 0.041252
0.0021606 0.041197
0.0021721 0.041142
0.0021809 0.041088
0.0021859 0.041033
0.0021915 0.040978
0.0022048 0.040924
0.0022204 0.040869
0.0022246 0.040814
0.0022262 0.040759
0.0022657 0.040705
0.0022806 0.04065
0.002287 0.040595
0.0022941 0.040541
0.0022965 0.040486
0.0023116 0.040431
0.0023323 0.040376
0.0023396 0.040322
0.0023415 0.040267
0.0023499 0.040212
0.0023521 0.040158
0.0023633 0.040103
0.0023901 0.040048
0.0024157 0.039993
0.0024216 0.039939
0.0024256 0.039884
0.0024277 0.039829
0.0024465 0.039775
0.0025076 0.03972
0.0025208 0.039665
0.0025532 0.03961
0.002566 0.039556
0.0025809 0.039501
0.0026159 0.039446
0.0026192 0.039392
0.0026202 0.039337
0.0026354 0.039282
0.0026463 0.039227
0.002676 0.039173
0.0026882 0.039118
0.0026989 0.039063
0.0027135 0.039009
0.002714 0.038954
0.0028014 0.038899
0.0028072 0.038845
0.0028178 0.03879
0.0028518 0.038735
0.0028972 0.03868
0.0029194 0.038626
0.002956 0.038571
0.0029987 0.038516
0.0035389 0.038462
0.0036144 0.038407
0.0036294 0.038352
0.0036459 0.038297
0.0036472 0.038243
0.0036955 0.038188
0.0036977 0.038133
0.0037272 0.038079
0.0037523 0.038024
0.0037954 0.037969
0.0038182 0.037914
0.0039177 0.03786
0.0039331 0.037805
0.0039863 0.03775
0.0039911 0.037696
0.0040169 0.037641
0.0041022 0.037586
0.0041081 0.037531
0.0041417 0.037477
0.0041511 0.037422
0.0041643 0.037367
0.0042071 0.037313
0.0042724 0.037258
0.0042956 0.037203
0.0043464 0.037148
0.0043512 0.037094
0.0044005 0.037039
0.0044419 0.036984
0.0044452 0.03693
0.0044474 0.036875
0.0044921 0.03682
0.004503 0.036766
0.0045823 0.036711
0.0045893 0.036656
0.0046019 0.036601
0.0046078 0.036547
0.0046891 0.036492
0.0047128 0.036437
0.0047479 0.036383
0.0047876 0.036328
0.0047906 0.036273
0.0047932 0.036218
0.004802 0.036164
0.0048037 0.036109
0.0048451 0.036054
0.0048485 0.036
0.0048603 0.035945
0.004893 0.03589
0.0049252 0.035835
0.0049411 0.035781
0.0049485 0.035726
0.004989 0.035671
0.0050359 0.035617
0.0050376 0.035562
0.0050421 0.035507
0.0050802 0.035452
0.005139 0.035398
0.0051586 0.035343
0.0051804 0.035288
0.0051819 0.035234
0.005201 0.035179
0.0052127 0.035124
0.0052173 0.035069
0.005244 0.035015
0.0052677 0.03496
0.0052804 0.034905
0.0052906 0.034851
0.0053061 0.034796
0.005315 0.034741
0.0053252 0.034687
0.0053492 0.034632
0.0053518 0.034577
0.0053673 0.034522
0.0054135 0.034468
0.0054241 0.034413
0.0054262 0.034358
0.0054374 0.034304
0.0054494 0.034249
0.0054787 0.034194
0.005488 0.034139
0.0054956 0.034085
0.0054979 0.03403
0.0055056 0.033975
0.0055071 0.033921
0.0055239 0.033866
0.0055819 0.033811
0.0055878 0.033756
0.0055938 0.033702
0.0056356 0.033647
0.0056641 0.033592
0.0056848 0.033538
0.0057084 0.033483
0.0057133 0.033428
0.0057522 0.033373
0.0057646 0.033319
0.0057796 0.033264
0.0058239 0.033209
0.0059542 0.033155
0.00603 0.0331
0.0060503 0.033045
0.0065932 0.03299
0.0066375 0.032936
0.0071316 0.032881
0.0071431 0.032826
0.0073144 0.032772
0.0073181 0.032717
0.0073348 0.032662
0.0075137 0.032608
0.0075589 0.032553
0.0075621 0.032498
0.0075911 0.032443
0.0076606 0.032389
0.0076983 0.032334
0.0077302 0.032279
0.007755 0.032225
0.0078344 0.03217
0.0078731 0.032115
0.0079413 0.03206
0.0079832 0.032006
0.0079845 0.031951
0.0080209 0.031896
0.0080336 0.031842
0.0080491 0.031787
0.0080589 0.031732
0.0080909 0.031677
0.0081111 0.031623
0.0081516 0.031568
0.0081587 0.031513
0.0081834 0.031459
0.0082098 0.031404
0.0082507 0.031349
0.0082614 0.031294
0.008285 0.03124
0.0084329 0.031185
0.0084368 0.03113
0.0084438 0.031076
0.0084624 0.031021
0.0084666 0.030966
0.0084818 0.030911
0.0085649 0.030857
0.0086232 0.030802
0.0086318 0.030747
0.0087871 0.030693
0.008823 0.030638
0.009135 0.030583
0.0091601 0.030529
0.0094454 0.030474
0.0094757 0.030419
0.018138 0.030364
0.018138 0.03031
0.018496 0.030255
0.018496 0.0302
0.018578 0.030146
0.018578 0.030091
0.020289 0.030036
0.020376 0.029981
0.021107 0.029927
0.021183 0.029872
0.021644 0.029817
0.021943 0.029763
0.022326 0.029708
0.023251 0.029653
0.024417 0.029598
0.026028 0.029544
0.02604 0.029489
0.026418 0.029434
0.026418 0.02938
0.026468 0.029325
0.026468 0.02927
0.026709 0.029215
0.026709 0.029161
0.026728 0.029106
0.026728 0.029051
0.026733 0.028997
0.026733 0.028942
0.026751 0.028887
0.026751 0.028832
0.026764 0.028778
0.026764 0.028723
0.026839 0.028668
0.026843 0.028614
0.026843 0.028559
0.026909 0.028504
0.026928 0.02845
0.026928 0.028395
0.027085 0.02834
0.027085 0.028285
0.027107 0.028231
0.027107 0.028176
0.027114 0.028121
0.027114 0.028067
0.027127 0.028012
0.027127 0.027957
0.027198 0.027902
0.027198 0.027848
0.027203 0.027793
0.027235 0.027738
0.027235 0.027684
0.02724 0.027629
0.02724 0.027574
0.02725 0.027519
0.02725 0.027465
0.027333 0.02741
0.027333 0.027355
0.027359 0.027301
0.027359 0.027246
0.027573 0.027191
0.027573 0.027136
0.027659 0.027082
0.027659 0.027027
0.027725 0.026972
0.027725 0.026918
0.027761 0.026863
0.028048 0.026808
0.028069 0.026753
0.028137 0.026699
0.028234 0.026644
0.028234 0.026589
0.02824 0.026535
0.02824 0.02648
0.028325 0.026425
0.028325 0.026371
0.028442 0.026316
0.028442 0.026261
0.028452 0.026206
0.028452 0.026152
0.028498 0.026097
0.028504 0.026042
0.028505 0.025988
0.02856 0.025933
0.028666 0.025878
0.028759 0.025823
0.028786 0.025769
0.028786 0.025714
0.028815 0.025659
0.028815 0.025605
0.02892 0.02555
0.02892 0.025495
0.028982 0.02544
0.028982 0.025386
0.029044 0.025331
0.029044 0.025276
0.02905 0.025222
0.029147 0.025167
0.029147 0.025112
0.029198 0.025057
0.029361 0.025003
0.029361 0.024948
0.029379 0.024893
0.029379 0.024839
0.029381 0.024784
0.029381 0.024729
0.029492 0.024674
0.029522 0.02462
0.029705 0.024565
0.029728 0.02451
0.029864 0.024456
0.029864 0.024401
0.030111 0.024346
0.030186 0.024291
0.030186 0.024237
0.030263 0.024182
0.030263 0.024127
0.030417 0.024073
0.031268 0.024018
0.031268 0.023963
0.031418 0.023909
0.031418 0.023854
0.031435 0.023799
0.031613 0.023744
0.03185 0.02369
0.03185 0.023635
0.033405 0.02358
0.046737 0.023526
0.047986 0.023471
0.048044 0.023416
0.048116 0.023361
0.048496 0.023307
0.048505 0.023252
0.04855 0.023197
0.048586 0.023143
0.048706 0.023088
0.04883 0.023033
0.049015 0.022978
0.049113 0.022924
0.049223 0.022869
0.049319 0.022814
0.049406 0.02276
0.049452 0.022705
0.049609 0.02265
0.049645 0.022595
0.04987 0.022541
0.049892 0.022486
0.049996 0.022431
0.050026 0.022377
0.050273 0.022322
0.050471 0.022267
0.050723 0.022212
0.050935 0.022158
0.051016 0.022103
0.051099 0.022048
0.051124 0.021994
0.051178 0.021939
0.051249 0.021884
0.051419 0.02183
0.051546 0.021775
0.051617 0.02172
0.051801 0.021665
0.052012 0.021611
0.052119 0.021556
0.052134 0.021501
0.052326 0.021447
0.052536 0.021392
0.052562 0.021337
0.052832 0.021282
0.052833 0.021228
0.05294 0.021173
0.053061 0.021118
0.05313 0.021064
0.053177 0.021009
0.053289 0.020954
0.053486 0.020899
0.053666 0.020845
0.05368 0.02079
0.054209 0.020735
0.054444 0.020681
0.058544 0.020626
0.065508 0.020571
0.065574 0.020516
0.066833 0.020462
0.06807 0.020407
0.06807 0.020352
0.068758 0.020298
0.068758 0.020243
0.069792 0.020188
0.069793 0.020133
0.070106 0.020079
0.070107 0.020024
0.070566 0.019969
0.070566 0.019915
0.070735 0.01986
0.070912 0.019805
0.070913 0.019751
0.072174 0.019696
0.072174 0.019641
0.072301 0.019586
0.072301 0.019532
0.07281 0.019477
0.072812 0.019422
0.073089 0.019368
0.07309 0.019313
0.07414 0.019258
0.074141 0.019203
0.076744 0.019149
0.07713 0.019094
0.077676 0.019039
0.078723 0.018985
0.078811 0.01893
0.080795 0.018875
0.080917 0.01882
0.081103 0.018766
0.081242 0.018711
0.081273 0.018656
0.081359 0.018602
0.081448 0.018547
0.081558 0.018492
0.081583 0.018437
0.081644 0.018383
0.081845 0.018328
0.081855 0.018273
0.081921 0.018219
0.081924 0.018164
0.082285 0.018109
0.082566 0.018054
0.082579 0.018
0.082804 0.017945
0.083096 0.01789
0.083113 0.017836
0.083155 0.017781
0.083422 0.017726
0.084465 0.017672
0.085005 0.017617
0.085323 0.017562
0.085358 0.017507
0.085757 0.017453
0.085801 0.017398
0.085878 0.017343
0.085981 0.017289
0.087017 0.017234
0.087814 0.017179
0.088189 0.017124
0.088543 0.01707
0.08889 0.017015
0.089377 0.01696
0.089774 0.016906
0.089836 0.016851
0.090021 0.016796
0.090081 0.016741
0.09017 0.016687
0.090367 0.016632
0.090549 0.016577
0.090569 0.016523
0.090601 0.016468
0.090652 0.016413
0.090758 0.016358
0.091089 0.016304
0.091605 0.016249
0.091609 0.016194
0.091649 0.01614
0.091797 0.016085
0.091843 0.01603
0.091906 0.015975
0.092077 0.015921
0.092135 0.015866
0.092262 0.015811
0.092379 0.015757
0.092385 0.015702
0.092412 0.015647
0.092719 0.015593
0.092803 0.015538
0.092831 0.015483
0.092845 0.015428
0.092864 0.015374
0.092931 0.015319
0.093378 0.015264
0.093409 0.01521
0.093519 0.015155
0.093645 0.0151
0.09431 0.015045
0.097371 0.014991
0.09753 0.014936
0.09808 0.014881
0.098483 0.014827
0.098669 0.014772
0.098735 0.014717
0.099002 0.014662
0.099184 0.014608
0.10175 0.014553
0.10205 0.014498
0.10215 0.014444
0.10298 0.014389
0.10462 0.014334
0.11613 0.014279
0.11714 0.014225
0.11773 0.01417
0.1179 0.014115
0.11893 0.014061
0.11916 0.014006
0.11951 0.013951
0.12224 0.013896
0.12636 0.013842
0.12638 0.013787
0.12806 0.013732
0.12966 0.013678
0.13 0.013623
0.13061 0.013568
0.13111 0.013514
0.13167 0.013459
0.13171 0.013404
0.13175 0.013349
0.13185 0.013295
0.13197 0.01324
0.13198 0.013185
0.1321 0.013131
0.13214 0.013076
0.13224 0.013021
0.13227 0.012966
0.13236 0.012912
0.13245 0.012857
0.13255 0.012802
0.13259 0.012748
0.13262 0.012693
0.13263 0.012638
0.13268 0.012583
0.13286 0.012529
0.1329 0.012474
0.13294 0.012419
0.13298 0.012365
0.13299 0.01231
0.13308 0.012255
0.13309 0.0122
0.13317 0.012146
0.13331 0.012091
0.13341 0.012036
0.1337 0.011982
0.13372 0.011927
0.13376 0.011872
0.13378 0.011817
0.13383 0.011763
0.13401 0.011708
0.13405 0.011653
0.1342 0.011599
0.13437 0.011544
0.13437 0.011489
0.13448 0.011435
0.13453 0.01138
0.13454 0.011325
0.13479 0.01127
0.13491 0.011216
0.13495 0.011161
0.13503 0.011106
0.13508 0.011052
0.13515 0.010997
0.13528 0.010942
0.13536 0.010887
0.13537 0.010833
0.13541 0.010778
0.13548 0.010723
0.13549 0.010669
0.13552 0.010614
0.13555 0.010559
0.13555 0.010504
0.13563 0.01045
0.13575 0.010395
0.13578 0.01034
0.13584 0.010286
0.13586 0.010231
0.1359 0.010176
0.13597 0.010121
0.13605 0.010067
0.13613 0.010012
0.13626 0.0099573
0.13631 0.0099026
0.13637 0.0098479
0.13666 0.0097932
0.13668 0.0097385
0.13675 0.0096838
0.13679 0.0096291
0.13681 0.0095744
0.13704 0.0095196
0.13707 0.0094649
0.13714 0.0094102
0.13727 0.0093555
0.1373 0.0093008
0.13753 0.0092461
0.13782 0.0091914
0.13783 0.0091367
0.13862 0.009082
0.13864 0.0090272
0.13877 0.0089725
0.13898 0.0089178
0.13932 0.0088631
0.13992 0.0088084
0.14023 0.0087537
0.14053 0.008699
0.14524 0.0086443
0.14601 0.0085896
0.1465 0.0085349
0.14676 0.0084801
0.14782 0.0084254
0.14911 0.0083707
0.14942 0.008316
0.15 0.0082613
0.15017 0.0082066
0.15025 0.0081519
0.15028 0.0080972
0.15058 0.0080425
0.1506 0.0079877
0.15066 0.007933
0.15071 0.0078783
0.1508 0.0078236
0.1518 0.0077689
0.15194 0.0077142
0.15233 0.0076595
0.1528 0.0076048
0.15313 0.0075501
0.15336 0.0074953
0.15344 0.0074406
0.15389 0.0073859
0.15407 0.0073312
0.1541 0.0072765
0.15412 0.0072218
0.15428 0.0071671
0.15442 0.0071124
0.15498 0.0070577
0.15567 0.007003
0.15669 0.0069482
0.15678 0.0068935
0.15702 0.0068388
0.15709 0.0067841
0.15723 0.0067294
0.15733 0.0066747
0.15738 0.00662
0.15763 0.0065653
0.15799 0.0065106
0.15801 0.0064558
0.15817 0.0064011
0.15895 0.0063464
0.15947 0.0062917
0.15947 0.006237
0.1595 0.0061823
0.1596 0.0061276
0.1601 0.0060729
0.16034 0.0060182
0.16054 0.0059635
0.16054 0.0059087
0.16088 0.005854
0.16092 0.0057993
0.16149 0.0057446
0.16155 0.0056899
0.16167 0.0056352
0.16191 0.0055805
0.1621 0.0055258
0.16226 0.0054711
0.1623 0.0054163
0.16247 0.0053616
0.16247 0.0053069
0.16262 0.0052522
0.16278 0.0051975
0.1628 0.0051428
0.1628 0.0050881
0.16286 0.0050334
0.16318 0.0049787
0.16339 0.004924
0.16341 0.0048692
0.1638 0.0048145
0.16388 0.0047598
0.16433 0.0047051
0.16472 0.0046504
0.16498 0.0045957
0.16517 0.004541
0.16523 0.0044863
0.1654 0.0044316
0.16596 0.0043768
0.16655 0.0043221
0.1672 0.0042674
0.16732 0.0042127
0.16763 0.004158
0.168 0.0041033
0.17143 0.0040486
0.17167 0.0039939
0.17359 0.0039392
0.17381 0.0038845
0.17444 0.0038297
0.17447 0.003775
0.17683 0.0037203
0.18298 0.0036656
0.18476 0.0036109
0.18525 0.0035562
0.18542 0.0035015
0.1859 0.0034468
0.18649 0.0033921
0.18667 0.0033373
0.18686 0.0032826
0.1876 0.0032279
0.18784 0.0031732
0.18804 0.0031185
0.18832 0.0030638
0.18839 0.0030091
0.18868 0.0029544
0.18873 0.0028997
0.18906 0.002845
0.18933 0.0027902
0.1896 0.0027355
0.18963 0.0026808
0.18976 0.0026261
0.19014 0.0025714
0.19017 0.0025167
0.19034 0.002462
0.19063 0.0024073
0.19067 0.0023526
0.19076 0.0022978
0.1908 0.0022431
0.19107 0.0021884
0.19112 0.0021337
0.19142 0.002079
0.19165 0.0020243
0.19182 0.0019696
0.19197 0.0019149
0.19201 0.0018602
0.19219 0.0018054
0.19223 0.0017507
0.19298 0.001696
0.1951 0.0016413
0.19517 0.0015866
0.19546 0.0015319
0.19704 0.0014772
0.19778 0.0014225
0.19801 0.0013678
0.19805 0.0013131
0.19847 0.0012583
0.1987 0.0012036
0.19898 0.0011489
0.19924 0.0010942
0.20005 0.0010395
0.20029 0.00098479
0.2004 0.00093008
0.20075 0.00087537
0.20196 0.00082066
0.20313 0.00076595
0.20367 0.00071124
0.20421 0.00065653
0.20467 0.00060182
0.20545 0.00054711
0.2062 0.0004924
0.20633 0.00043768
0.20636 0.00038297
0.20657 0.00032826
0.20702 0.00027355
0.20765 0.00021884
0.20836 0.00016413
0.21039 0.00010942
0.21188 5.4711e-05
0.37727 0


==> PrimaryRevised.txt <==
0 1
0 0.059651
0.0035389 0.059595
0.0036144 0.05954
0.0036294 0.059484
0.0036459 0.059429
0.0036472 0.059373
0.0036955 0.059317
0.0036977 0.059262
0.0037272 0.059206
0.0037532 0.059151
0.0037953 0.059095
0.0038183 0.059039
0.0039177 0.058984
0.003933 0.058928
0.0039863 0.058873
0.0039911 0.058817
0.0040169 0.058761
0.0040641 0.058706
0.0040688 0.05865
0.0041022 0.058595
0.0041081 0.058539
0.0041417 0.058483
0.004148 0.058428
0.0041511 0.058372
0.0041635 0.058317
0.0041643 0.058261
0.0041711 0.058205
0.0042071 0.05815
0.0042198 0.058094
0.0042308 0.058039
0.0042392 0.057983
0.004255 0.057928
0.0042724 0.057872
0.0042946 0.057816
0.0042956 0.057761
0.0043234 0.057705
0.004325 0.05765
0.0043369 0.057594
0.0043464 0.057538
0.0043512 0.057483
0.004369 0.057427
0.0043849 0.057372
0.0043917 0.057316
0.0044005 0.05726
0.0044032 0.057205
0.0044102 0.057149
0.0044419 0.057094
0.0044452 0.057038
0.0044474 0.056982
0.0044585 0.056927
0.004459 0.056871
0.0044696 0.056816
0.0044886 0.05676
0.0044921 0.056704
0.0044962 0.056649
0.004503 0.056593
0.0045515 0.056538
0.0045715 0.056482
0.0045771 0.056427
0.0045817 0.056371
0.0045829 0.056315
0.0045898 0.05626
0.0045938 0.056204
0.0046019 0.056149
0.0046078 0.056093
0.0046115 0.056037
0.0046119 0.055982
0.0046162 0.055926
0.0046237 0.055871
0.004649 0.055815
0.0046706 0.055759
0.0046891 0.055704
0.0046909 0.055648
0.0046996 0.055593
0.0047127 0.055537
0.0047397 0.055481
0.0047478 0.055426
0.0047767 0.05537
0.0047876 0.055315
0.0047906 0.055259
0.0047932 0.055203
0.0047994 0.055148
0.004802 0.055092
0.0048042 0.055037
0.0048265 0.054981
0.0048451 0.054926
0.0048485 0.05487
0.0048602 0.054814
0.0048775 0.054759
0.0048833 0.054703
0.004888 0.054648
0.004893 0.054592
0.0049252 0.054536
0.0049411 0.054481
0.0049485 0.054425
0.0049782 0.05437
0.004989 0.054314
0.0050359 0.054258
0.0050382 0.054203
0.0050416 0.054147
0.0050802 0.054092
0.0051072 0.054036
0.005139 0.05398
0.0051399 0.053925
0.0051586 0.053869
0.0051804 0.053814
0.005182 0.053758
0.005201 0.053702
0.0052111 0.053647
0.0052127 0.053591
0.0052173 0.053536
0.0052179 0.05348
0.0052267 0.053425
0.005244 0.053369
0.0052677 0.053313
0.0052804 0.053258
0.0052906 0.053202
0.005306 0.053147
0.005315 0.053091
0.0053252 0.053035
0.0053339 0.05298
0.0053492 0.052924
0.0053518 0.052869
0.0053673 0.052813
0.0054135 0.052757
0.0054185 0.052702
0.0054241 0.052646
0.0054262 0.052591
0.0054374 0.052535
0.0054494 0.052479
0.0054702 0.052424
0.0054787 0.052368
0.0054819 0.052313
0.005488 0.052257
0.0054956 0.052201
0.0054979 0.052146
0.0055056 0.05209
0.0055071 0.052035
0.0055218 0.051979
0.0055239 0.051924
0.0055353 0.051868
0.0055819 0.051812
0.005585 0.051757
0.0055879 0.051701
0.0055938 0.051646
0.0056129 0.05159
0.0056356 0.051534
0.005664 0.051479
0.0056741 0.051423
0.0056849 0.051368
0.0056884 0.051312
0.0056981 0.051256
0.0057083 0.051201
0.0057133 0.051145
0.0057426 0.05109
0.0057522 0.051034
0.0057646 0.050978
0.0057797 0.050923
0.0057812 0.050867
0.0058111 0.050812
0.0058149 0.050756
0.0058239 0.0507
0.0058266 0.050645
0.005834 0.050589
0.0058599 0.050534
0.0058659 0.050478
0.0058798 0.050423
0.0059021 0.050367
0.0059038 0.050311
0.0059127 0.050256
0.0059451 0.0502
0.0059542 0.050145
0.0059583 0.050089
0.0059772 0.050033
0.0059795 0.049978
0.0060032 0.049922
0.0060117 0.049867
0.00603 0.049811
0.0060383 0.049755
0.0060503 0.0497
0.006055 0.049644
0.0060743 0.049589
0.0061318 0.049533
0.0061396 0.049477
0.0061429 0.049422
0.0062062 0.049366
0.0062527 0.049311
0.0063106 0.049255
0.0063241 0.049199
0.0063293 0.049144
0.0063894 0.049088
0.0064591 0.049033
0.0065365 0.048977
0.0065392 0.048922
0.0065588 0.048866
0.0066104 0.04881
0.0066133 0.048755
0.0066375 0.048699
0.0067752 0.048644
0.0067797 0.048588
0.0068031 0.048532
0.0068442 0.048477
0.0070787 0.048421
0.0071431 0.048366
0.0073144 0.04831
0.0073181 0.048254
0.0073348 0.048199
0.0074961 0.048143
0.007505 0.048088
0.0075621 0.048032
0.0075911 0.047976
0.0076332 0.047921
0.0076918 0.047865
0.0077302 0.04781
0.007785 0.047754
0.0078143 0.047698
0.0078538 0.047643
0.0078959 0.047587
0.0079845 0.047532
0.0079861 0.047476
0.0080207 0.047421
0.0080209 0.047365
0.0080542 0.047309
0.008064 0.047254
0.0081111 0.047198
0.0081516 0.047143
0.0081587 0.047087
0.0081603 0.047031
0.008203 0.046976
0.0082179 0.04692
0.0082614 0.046865
0.008285 0.046809
0.0084181 0.046753
0.0084186 0.046698
0.0084235 0.046642
0.0084329 0.046587
0.0084379 0.046531
0.0084666 0.046475
0.0085649 0.04642
0.0085855 0.046364
0.0086232 0.046309
0.0087871 0.046253
0.008823 0.046197
0.0091211 0.046142
0.0091424 0.046086
0.0094454 0.046031
0.0094757 0.045975
0.018138 0.04592
0.018138 0.045864
0.018496 0.045808
0.018496 0.045753
0.018533 0.045697
0.018533 0.045642
0.021042 0.045586
0.022326 0.04553
0.024343 0.045475
0.025057 0.045419
0.025348 0.045364
0.0257 0.045308
0.025805 0.045252
0.025993 0.045197
0.02604 0.045141
0.02606 0.045086
0.026344 0.04503
0.026365 0.044974
0.026418 0.044919
0.026418 0.044863
0.026429 0.044808
0.026468 0.044752
0.026708 0.044696
0.026709 0.044641
0.026728 0.044585
0.026728 0.04453
0.026733 0.044474
0.026733 0.044419
0.026751 0.044363
0.026751 0.044307
0.026764 0.044252
0.026764 0.044196
0.026772 0.044141
0.026843 0.044085
0.026843 0.044029
0.026898 0.043974
0.026928 0.043918
0.026928 0.043863
0.026948 0.043807
0.026969 0.043751
0.02707 0.043696
0.027085 0.04364
0.027085 0.043585
0.027107 0.043529
0.027107 0.043473
0.027114 0.043418
0.027114 0.043362
0.027127 0.043307
0.027127 0.043251
0.027198 0.043195
0.027198 0.04314
0.027203 0.043084
0.027235 0.043029
0.027235 0.042973
0.02724 0.042918
0.02724 0.042862
0.02725 0.042806
0.02725 0.042751
0.027333 0.042695
0.027333 0.04264
0.027359 0.042584
0.027359 0.042528
0.027573 0.042473
0.027573 0.042417
0.027659 0.042362
0.027659 0.042306
0.027725 0.04225
0.027726 0.042195
0.027761 0.042139
0.028015 0.042084
0.028036 0.042028
0.028089 0.041972
0.028234 0.041917
0.028234 0.041861
0.028241 0.041806
0.028241 0.04175
0.02827 0.041694
0.028325 0.041639
0.028325 0.041583
0.028425 0.041528
0.028443 0.041472
0.028443 0.041416
0.028452 0.041361
0.028452 0.041305
0.028504 0.04125
0.028504 0.041194
0.028504 0.041139
0.028617 0.041083
0.028711 0.041027
0.028785 0.040972
0.028786 0.040916
0.028786 0.040861
0.028814 0.040805
0.028814 0.040749
0.02892 0.040694
0.028921 0.040638
0.02898 0.040583
0.02898 0.040527
0.029042 0.040471
0.029043 0.040416
0.029043 0.04036
0.029147 0.040305
0.029147 0.040249
0.029198 0.040193
0.029361 0.040138
0.029361 0.040082
0.029379 0.040027
0.029379 0.039971
0.029381 0.039915
0.029381 0.03986
0.029492 0.039804
0.029522 0.039749
0.029705 0.039693
0.02972 0.039638
0.029864 0.039582
0.029864 0.039526
0.030111 0.039471
0.030186 0.039415
0.030186 0.03936
0.030263 0.039304
0.030263 0.039248
0.030345 0.039193
0.031268 0.039137
0.031268 0.039082
0.031411 0.039026
0.031418 0.03897
0.031418 0.038915
0.031623 0.038859
0.03185 0.038804
0.03185 0.038748
0.033405 0.038692
0.050129 0.038637
0.051163 0.038581
0.051187 0.038526
0.051508 0.03847
0.051848 0.038414
0.052326 0.038359
0.052802 0.038303
0.052885 0.038248
0.052984 0.038192
0.05313 0.038137
0.053177 0.038081
0.053232 0.038025
0.053778 0.03797
0.053954 0.037914
0.055526 0.037859
0.056798 0.037803
0.059138 0.037747
0.059509 0.037692
0.060966 0.037636
0.0615 0.037581
0.061919 0.037525
0.061937 0.037469
0.062101 0.037414
0.062281 0.037358
0.062337 0.037303
0.062577 0.037247
0.062652 0.037191
0.06281 0.037136
0.062913 0.03708
0.062969 0.037025
0.063301 0.036969
0.063305 0.036913
0.06344 0.036858
0.063578 0.036802
0.063613 0.036747
0.063766 0.036691
0.063855 0.036636
0.063903 0.03658
0.064021 0.036524
0.064149 0.036469
0.064151 0.036413
0.064161 0.036358
0.064257 0.036302
0.064429 0.036246
0.064444 0.036191
0.064534 0.036135
0.064614 0.03608
0.064876 0.036024
0.064887 0.035968
0.064896 0.035913
0.064896 0.035857
0.06493 0.035802
0.065176 0.035746
0.065206 0.03569
0.065323 0.035635
0.0654 0.035579
0.065453 0.035524
0.06554 0.035468
0.065661 0.035412
0.065783 0.035357
0.065817 0.035301
0.065897 0.035246
0.066 0.03519
0.066039 0.035135
0.066083 0.035079
0.066229 0.035023
0.066231 0.034968
0.066331 0.034912
0.066335 0.034857
0.066421 0.034801
0.06644 0.034745
0.066481 0.03469
0.066565 0.034634
0.06686 0.034579
0.06703 0.034523
0.067043 0.034467
0.067046 0.034412
0.067055 0.034356
0.067061 0.034301
0.067098 0.034245
0.067247 0.034189
0.067257 0.034134
0.067519 0.034078
0.067568 0.034023
0.067572 0.033967
0.067841 0.033911
0.06793 0.033856
0.06795 0.0338
0.067993 0.033745
0.068021 0.033689
0.068032 0.033634
0.06807 0.033578
0.06807 0.033522
0.068148 0.033467
0.068275 0.033411
0.068471 0.033356
0.068567 0.0333
0.068642 0.033244
0.068758 0.033189
0.068758 0.033133
0.068881 0.033078
0.069059 0.033022
0.069076 0.032966
0.069148 0.032911
0.069167 0.032855
0.069179 0.0328
0.069241 0.032744
0.069378 0.032688
0.069421 0.032633
0.0695 0.032577
0.06953 0.032522
0.06953 0.032466
0.069553 0.03241
0.069577 0.032355
0.06966 0.032299
0.069681 0.032244
0.069682 0.032188
0.069766 0.032133
0.069831 0.032077
0.069835 0.032021
0.069896 0.031966
0.069915 0.03191
0.069982 0.031855
0.070049 0.031799
0.070106 0.031743
0.070107 0.031688
0.070159 0.031632
0.070204 0.031577
0.07023 0.031521
0.070254 0.031465
0.070262 0.03141
0.070368 0.031354
0.070407 0.031299
0.070506 0.031243
0.07054 0.031187
0.07054 0.031132
0.070637 0.031076
0.070638 0.031021
0.070861 0.030965
0.070862 0.030909
0.070874 0.030854
0.070879 0.030798
0.070912 0.030743
0.070913 0.030687
0.07103 0.030632
0.071087 0.030576
0.07111 0.03052
0.071149 0.030465
0.071154 0.030409
0.071209 0.030354
0.071486 0.030298
0.071492 0.030242
0.07161 0.030187
0.071677 0.030131
0.071693 0.030076
0.071735 0.03002
0.071859 0.029964
0.071978 0.029909
0.072066 0.029853
0.072112 0.029798
0.072136 0.029742
0.072137 0.029686
0.072138 0.029631
0.072161 0.029575
0.072188 0.02952
0.072224 0.029464
0.072254 0.029408
0.072261 0.029353
0.072261 0.029297
0.072272 0.029242
0.072523 0.029186
0.072528 0.029131
0.07254 0.029075
0.07254 0.029019
0.072629 0.028964
0.07263 0.028908
0.072664 0.028853
0.07272 0.028797
0.072733 0.028741
0.07281 0.028686
0.072812 0.02863
0.073027 0.028575
0.073078 0.028519
0.073089 0.028463
0.07309 0.028408
0.073129 0.028352
0.073185 0.028297
0.073328 0.028241
0.073719 0.028185
0.073724 0.02813
0.073762 0.028074
0.073826 0.028019
0.073828 0.027963
0.073832 0.027907
0.073843 0.027852
0.073916 0.027796
0.073928 0.027741
0.073993 0.027685
0.074167 0.02763
0.074167 0.027574
0.074326 0.027518
0.074427 0.027463
0.074439 0.027407
0.074465 0.027352
0.074555 0.027296
0.074585 0.02724
0.074683 0.027185
0.07476 0.027129
0.075261 0.027074
0.075263 0.027018
0.075322 0.026962
0.075429 0.026907
0.075444 0.026851
0.075512 0.026796
0.075556 0.02674
0.075577 0.026684
0.075707 0.026629
0.075735 0.026573
0.075765 0.026518
0.075993 0.026462
0.07611 0.026406
0.076248 0.026351
0.076353 0.026295
0.076364 0.02624
0.076456 0.026184
0.076609 0.026129
0.076695 0.026073
0.076701 0.026017
0.076792 0.025962
0.076845 0.025906
0.076881 0.025851
0.076956 0.025795
0.077013 0.025739
0.077102 0.025684
0.077122 0.025628
0.07713 0.025573
0.077138 0.025517
0.077173 0.025461
0.077223 0.025406
0.077285 0.02535
0.077296 0.025295
0.077446 0.025239
0.077492 0.025183
0.07751 0.025128
0.077548 0.025072
0.077566 0.025017
0.07757 0.024961
0.077673 0.024905
0.077674 0.02485
0.07768 0.024794
0.077801 0.024739
0.077811 0.024683
0.077841 0.024628
0.077892 0.024572
0.077913 0.024516
0.077924 0.024461
0.077956 0.024405
0.07796 0.02435
0.078007 0.024294
0.078032 0.024238
0.078152 0.024183
0.078159 0.024127
0.078173 0.024072
0.07818 0.024016
0.078191 0.02396
0.078209 0.023905
0.078275 0.023849
0.078324 0.023794
0.078329 0.023738
0.078332 0.023682
0.078335 0.023627
0.078354 0.023571
0.078508 0.023516
0.078511 0.02346
0.078523 0.023404
0.078542 0.023349
0.078564 0.023293
0.078571 0.023238
0.078593 0.023182
0.078613 0.023127
0.07862 0.023071
0.078703 0.023015
0.07871 0.02296
0.078728 0.022904
0.078728 0.022849
0.078728 0.022793
0.078735 0.022737
0.078777 0.022682
0.078844 0.022626
0.078849 0.022571
0.078871 0.022515
0.078965 0.022459
0.078967 0.022404
0.078973 0.022348
0.078996 0.022293
0.079066 0.022237
0.079073 0.022181
0.07908 0.022126
0.079091 0.02207
0.079103 0.022015
0.079151 0.021959
0.079181 0.021903
0.079197 0.021848
0.079203 0.021792
0.079226 0.021737
0.079257 0.021681
0.079259 0.021626
0.079263 0.02157
0.079299 0.021514
0.079301 0.021459
0.079308 0.021403
0.079366 0.021348
0.079378 0.021292
0.07941 0.021236
0.079414 0.021181
0.079424 0.021125
0.079434 0.02107
0.079452 0.021014
0.07946 0.020958
0.079511 0.020903
0.079532 0.020847
0.079535 0.020792
0.079614 0.020736
0.079623 0.02068
0.079627 0.020625
0.079668 0.020569
0.079683 0.020514
0.079713 0.020458
0.07972 0.020402
0.079721 0.020347
0.079724 0.020291
0.079781 0.020236
0.079828 0.02018
0.079859 0.020125
0.079861 0.020069
0.079943 0.020013
0.079945 0.019958
0.079961 0.019902
0.079973 0.019847
0.080033 0.019791
0.080033 0.019735
0.080038 0.01968
0.080045 0.019624
0.080046 0.019569
0.080059 0.019513
0.080111 0.019457
0.080127 0.019402
0.080203 0.019346
0.080246 0.019291
0.080248 0.019235
0.080344 0.019179
0.080353 0.019124
0.08037 0.019068
0.080379 0.019013
0.080384 0.018957
0.080412 0.018901
0.080421 0.018846
0.08045 0.01879
0.080473 0.018735
0.080491 0.018679
0.080527 0.018624
0.080583 0.018568
0.08062 0.018512
0.080644 0.018457
0.080672 0.018401
0.080712 0.018346
0.080726 0.01829
0.080731 0.018234
0.080765 0.018179
0.080766 0.018123
0.080772 0.018068
0.080787 0.018012
0.080816 0.017956
0.080896 0.017901
0.080897 0.017845
0.080926 0.01779
0.080948 0.017734
0.080972 0.017678
0.080976 0.017623
0.08101 0.017567
0.081097 0.017512
0.0811 0.017456
0.081104 0.0174
0.081204 0.017345
0.081257 0.017289
0.081262 0.017234
0.081279 0.017178
0.08134 0.017123
0.08135 0.017067
0.081409 0.017011
0.081413 0.016956
0.081431 0.0169
0.081432 0.016845
0.081446 0.016789
0.081473 0.016733
0.081498 0.016678
0.0815 0.016622
0.081558 0.016567
0.08164 0.016511
0.081667 0.016455
0.081678 0.0164
0.081692 0.016344
0.081746 0.016289
0.081753 0.016233
0.08185 0.016177
0.081855 0.016122
0.081862 0.016066
0.081878 0.016011
0.081927 0.015955
0.081975 0.015899
0.081992 0.015844
0.081998 0.015788
0.082156 0.015733
0.082168 0.015677
0.082211 0.015622
0.082365 0.015566
0.082388 0.01551
0.082437 0.015455
0.082565 0.015399
0.082644 0.015344
0.082652 0.015288
0.082723 0.015232
0.082736 0.015177
0.083041 0.015121
0.083074 0.015066
0.083115 0.01501
0.08324 0.014954
0.08325 0.014899
0.083297 0.014843
0.083583 0.014788
0.083584 0.014732
0.083675 0.014676
0.083806 0.014621
0.083865 0.014565
0.084153 0.01451
0.084234 0.014454
0.084291 0.014398
0.084348 0.014343
0.084381 0.014287
0.084385 0.014232
0.08441 0.014176
0.08446 0.014121
0.08447 0.014065
0.084602 0.014009
0.084611 0.013954
0.084613 0.013898
0.084672 0.013843
0.084779 0.013787
0.084811 0.013731
0.084839 0.013676
0.084849 0.01362
0.084932 0.013565
0.085217 0.013509
0.085266 0.013453
0.085276 0.013398
0.085312 0.013342
0.085372 0.013287
0.085385 0.013231
0.085591 0.013175
0.085607 0.01312
0.085624 0.013064
0.085697 0.013009
0.085735 0.012953
0.085776 0.012897
0.085781 0.012842
0.08579 0.012786
0.085811 0.012731
0.085881 0.012675
0.086019 0.01262
0.086279 0.012564
0.08641 0.012508
0.08648 0.012453
0.086568 0.012397
0.086684 0.012342
0.086699 0.012286
0.086807 0.01223
0.086863 0.012175
0.08687 0.012119
0.08689 0.012064
0.087012 0.012008
0.087113 0.011952
0.087138 0.011897
0.087221 0.011841
0.087428 0.011786
0.087726 0.01173
0.087734 0.011674
0.08774 0.011619
0.087804 0.011563
0.087862 0.011508
0.087879 0.011452
0.087967 0.011396
0.087971 0.011341
0.087994 0.011285
0.088057 0.01123
0.088114 0.011174
0.08815 0.011119
0.088248 0.011063
0.088251 0.011007
0.088366 0.010952
0.088385 0.010896
0.088631 0.010841
0.088705 0.010785
0.08899 0.010729
0.089001 0.010674
0.089096 0.010618
0.089263 0.010563
0.089387 0.010507
0.08939 0.010451
0.089409 0.010396
0.089573 0.01034
0.089719 0.010285
0.089753 0.010229
0.089822 0.010173
0.090039 0.010118
0.090052 0.010062
0.090062 0.010007
0.090211 0.0099511
0.090506 0.0098955
0.090541 0.0098399
0.090547 0.0097843
0.090591 0.0097287
0.09064 0.0096731
0.090771 0.0096175
0.090839 0.0095619
0.090996 0.0095063
0.091083 0.0094507
0.09112 0.0093952
0.09134 0.0093396
0.09135 0.009284
0.091364 0.0092284
0.091423 0.0091728
0.091589 0.0091172
0.091665 0.0090616
0.091748 0.009006
0.091925 0.0089504
0.092184 0.0088948
0.092308 0.0088392
0.092487 0.0087836
0.092663 0.008728
0.092866 0.0086724
0.092887 0.0086169
0.093098 0.0085613
0.093131 0.0085057
0.093236 0.0084501
0.093236 0.0083945
0.093249 0.0083389
0.093308 0.0082833
0.093788 0.0082277
0.094526 0.0081721
0.09522 0.0081165
0.095602 0.0080609
0.095606 0.0080053
0.095982 0.0079497
0.097182 0.0078942
0.099572 0.0078386
0.10067 0.007783
0.10112 0.0077274
0.10167 0.0076718
0.10507 0.0076162
0.10781 0.0075606
0.11113 0.007505
0.11168 0.0074494
0.11172 0.0073938
0.11212 0.0073382
0.11223 0.0072826
0.11294 0.007227
0.11313 0.0071714
0.11451 0.0071159
0.11465 0.0070603
0.11491 0.0070047
0.11499 0.0069491
0.11504 0.0068935
0.11533 0.0068379
0.11595 0.0067823
0.11597 0.0067267
0.11599 0.0066711
0.11611 0.0066155
0.11622 0.0065599
0.11632 0.0065043
0.11645 0.0064487
0.11661 0.0063932
0.11662 0.0063376
0.11685 0.006282
0.11711 0.0062264
0.11726 0.0061708
0.11736 0.0061152
0.11752 0.0060596
0.1176 0.006004
0.11816 0.0059484
0.11829 0.0058928
0.11832 0.0058372
0.11844 0.0057816
0.11858 0.005726
0.11861 0.0056704
0.11875 0.0056149
0.11879 0.0055593
0.11887 0.0055037
0.11891 0.0054481
0.11907 0.0053925
0.11908 0.0053369
0.11921 0.0052813
0.1194 0.0052257
0.11944 0.0051701
0.11973 0.0051145
0.11978 0.0050589
0.11984 0.0050033
0.11996 0.0049477
0.12002 0.0048922
0.12002 0.0048366
0.12015 0.004781
0.12019 0.0047254
0.12022 0.0046698
0.12025 0.0046142
0.12029 0.0045586
0.12048 0.004503
0.12063 0.0044474
0.12067 0.0043918
0.12069 0.0043362
0.1207 0.0042806
0.12092 0.004225
0.12111 0.0041694
0.12113 0.0041139
0.12123 0.0040583
0.12127 0.0040027
0.12131 0.0039471
0.12138 0.0038915
0.12142 0.0038359
0.12154 0.0037803
0.12155 0.0037247
0.12177 0.0036691
0.12212 0.0036135
0.1222 0.0035579
0.12232 0.0035023
0.12238 0.0034467
0.12243 0.0033911
0.12249 0.0033356
0.12251 0.00328
0.12261 0.0032244
0.12285 0.0031688
0.123 0.0031132
0.12325 0.0030576
0.1233 0.003002
0.12332 0.0029464
0.1234 0.0028908
0.12357 0.0028352
0.12357 0.0027796
0.12372 0.002724
0.12374 0.0026684
0.12376 0.0026129
0.12397 0.0025573
0.12407 0.0025017
0.12451 0.0024461
0.12487 0.0023905
0.12492 0.0023349
0.12495 0.0022793
0.12503 0.0022237
0.12513 0.0021681
0.12533 0.0021125
0.12547 0.0020569
0.1255 0.0020013
0.12559 0.0019457
0.12561 0.0018901
0.12564 0.0018346
0.12577 0.001779
0.1261 0.0017234
0.1262 0.0016678
0.12635 0.0016122
0.12642 0.0015566
0.12654 0.001501
0.12679 0.0014454
0.12681 0.0013898
0.12697 0.0013342
0.12705 0.0012786
0.12706 0.001223
0.12715 0.0011674
0.12721 0.0011119
0.12735 0.0010563
0.12746 0.0010007
0.12755 0.00094507
0.12801 0.00088948
0.12815 0.00083389
0.12826 0.0007783
0.12831 0.0007227
0.12842 0.00066711
0.12847 0.00061152
0.1286 0.00055593
0.12925 0.00050033
0.1294 0.00044474
0.13002 0.00038915
0.1301 0.00033356
0.13025 0.00027796
0.1312 0.00022237
0.13133 0.00016678
0.13223 0.00011119
0.13247 5.5593e-05
0.13274 0


==> SecondaryOriginal.txt <==
0 1
0 0.012568
0.00013997 0.012514
0.00022384 0.012459
0.00022384 0.012404
0.00023474 0.01235
0.00024596 0.012295
0.00024596 0.01224
0.00026593 0.012186
0.00030697 0.012131
0.00030697 0.012077
0.00035469 0.012022
0.000401 0.011967
0.000401 0.011913
0.00048029 0.011858
0.00048029 0.011803
0.0005079 0.011749
0.0005079 0.011694
0.00053453 0.011639
0.00058341 0.011585
0.00058341 0.01153
0.00061039 0.011475
0.00061039 0.011421
0.00061741 0.011366
0.00061741 0.011311
0.00061749 0.011257
0.00061749 0.011202
0.00063087 0.011148
0.00063087 0.011093
0.0006475 0.011038
0.00074605 0.010984
0.0008402 0.010929
0.0008402 0.010874
0.00084843 0.01082
0.00087471 0.010765
0.00090126 0.01071
0.00090126 0.010656
0.00093362 0.010601
0.00096242 0.010546
0.00096242 0.010492
0.00099779 0.010437
0.0010005 0.010383
0.0010545 0.010328
0.0010545 0.010273
0.0010655 0.010219
0.0010714 0.010164
0.0011295 0.010109
0.0011649 0.010055
0.0011649 0.01
0.0012139 0.0099454
0.0012939 0.0098907
0.0012939 0.0098361
0.0015333 0.0097814
0.0015771 0.0097268
0.0016632 0.0096721
0.0016688 0.0096175
0.0017195 0.0095628
0.0017871 0.0095082
0.0018246 0.0094536
0.0019403 0.0093989
0.0019467 0.0093443
0.002078 0.0092896
0.002078 0.009235
0.002092 0.0091803
0.0021991 0.0091257
0.002315 0.009071
0.0023571 0.0090164
0.0024683 0.0089617
0.0027222 0.0089071
0.0028215 0.0088525
0.0028827 0.0087978
0.0029677 0.0087432
0.002994 0.0086885
0.0031378 0.0086339
0.0031378 0.0085792
0.0031393 0.0085246
0.0032182 0.0084699
0.0032182 0.0084153
0.0032266 0.0083607
0.0034053 0.008306
0.0035375 0.0082514
0.0036136 0.0081967
0.0036279 0.0081421
0.0036445 0.0080874
0.0036458 0.0080328
0.0036945 0.0079781
0.0036969 0.0079235
0.0037211 0.0078689
0.0037257 0.0078142
0.0037515 0.0077596
0.0037939 0.0077049
0.0038174 0.0076503
0.003908 0.0075956
0.0039167 0.007541
0.0039316 0.0074863
0.0039849 0.0074317
0.0039903 0.007377
0.0040154 0.0073224
0.0041007 0.0072678
0.0041071 0.0072131
0.00414 0.0071585
0.0041501 0.0071038
0.0041627 0.0070492
0.0042052 0.0069945
0.0042212 0.0069399
0.0042212 0.0068852
0.0042715 0.0068306
0.0042938 0.006776
0.0043446 0.0067213
0.0043494 0.0066667
0.0043995 0.006612
0.0044401 0.0065574
0.0044442 0.0065027
0.0044456 0.0064481
0.0044905 0.0063934
0.0045014 0.0063388
0.0045813 0.0062842
0.0045883 0.0062295
0.0046009 0.0061749
0.0046068 0.0061202
0.0046873 0.0060656
0.0047117 0.0060109
0.0047459 0.0059563
0.0047856 0.0059016
0.0047889 0.005847
0.0047914 0.0057923
0.004801 0.0057377
0.0048024 0.0056831
0.0048433 0.0056284
0.0048475 0.0055738
0.0048585 0.0055191
0.0048909 0.0054645
0.0048982 0.0054098
0.0048982 0.0053552
0.0049242 0.0053005
0.0049392 0.0052459
0.0049468 0.0051913
0.0049871 0.0051366
0.005034 0.005082
0.0050366 0.0050273
0.0050405 0.0049727
0.0050781 0.004918
0.0051373 0.0048634
0.0051566 0.0048087
0.0051783 0.0047541
0.0051801 0.0046995
0.0051992 0.0046448
0.0052107 0.0045902
0.0052152 0.0045355
0.0052423 0.0044809
0.0052659 0.0044262
0.0052786 0.0043716
0.0052884 0.0043169
0.0053044 0.0042623
0.0053131 0.0042077
0.0053235 0.004153
0.0053475 0.0040984
0.0053498 0.0040437
0.0053651 0.0039891
0.0054112 0.0039344
0.0054222 0.0038798
0.0054244 0.0038251
0.0054357 0.0037705
0.0054474 0.0037158
0.0054765 0.0036612
0.0054862 0.0036066
0.0054938 0.0035519
0.0054956 0.0034973
0.0055038 0.0034426
0.005505 0.003388
0.0055219 0.0033333
0.0055796 0.0032787
0.0055857 0.003224
0.0055921 0.0031694
0.0056337 0.0031148
0.0056618 0.0030601
0.0056826 0.0030055
0.005706 0.0029508
0.0057114 0.0028962
0.0057501 0.0028415
0.0057626 0.0027869
0.0057778 0.0027322
0.0058222 0.0026776
0.0059523 0.002623
0.0060281 0.0025683
0.0060482 0.0025137
0.0066364 0.002459
0.007142 0.0024044
0.0073133 0.0023497
0.0073169 0.0022951
0.0073337 0.0022404
0.0073601 0.0021858
0.0075608 0.0021311
0.0075896 0.0020765
0.0077289 0.0020219
0.0077541 0.0019672
0.0078009 0.0019126
0.0079056 0.0018579
0.0079447 0.0018033
0.0079832 0.0017486
0.0080033 0.001694
0.0080197 0.0016393
0.008085 0.0015847
0.008125 0.0015301
0.0081574 0.0014754
0.0081845 0.0014208
0.0081954 0.0013661
0.0082085 0.0013115
0.0082601 0.0012568
0.0082838 0.0012022
0.0083069 0.0011475
0.0083167 0.0010929
0.0083687 0.0010383
0.0083896 0.00098361
0.0083988 0.00092896
0.0084317 0.00087432
0.0084353 0.00081967
0.0084453 0.00076503
0.0084652 0.00071038
0.0085147 0.00065574
0.0085636 0.00060109
0.0086216 0.00054645
0.0087143 0.0004918
0.0087336 0.00043716
0.0087532 0.00038251
0.0087856 0.00032787
0.0088217 0.00027322
0.0090163 0.00021858
0.0094276 0.00016393
0.009444 0.00010929
0.0094804 5.4645e-05
0.0095135 0


==> SecondaryRevised.txt <==
0 1
0 0.018333
0.00013997 0.018278
0.00013997 0.018222
0.00022384 0.018167
0.00022384 0.018111
0.00023474 0.018056
0.00023474 0.018
0.00024596 0.017944
0.00024596 0.017889
0.00030697 0.017833
0.00030697 0.017778
0.000401 0.017722
0.000401 0.017667
0.00048029 0.017611
0.00048029 0.017556
0.0005079 0.0175
0.0005079 0.017444
0.00053453 0.017389
0.00053453 0.017333
0.00058341 0.017278
0.00058341 0.017222
0.00061039 0.017167
0.00061039 0.017111
0.00061741 0.017056
0.00061741 0.017
0.00061749 0.016944
0.00061749 0.016889
0.00063087 0.016833
0.00063087 0.016778
0.00074605 0.016722
0.00074605 0.016667
0.0008402 0.016611
0.0008402 0.016556
0.00084843 0.0165
0.00084843 0.016444
0.00090126 0.016389
0.00090126 0.016333
0.00093362 0.016278
0.00093362 0.016222
0.00096242 0.016167
0.00096242 0.016111
0.0010005 0.016056
0.0010005 0.016
0.0010545 0.015944
0.0010545 0.015889
0.0010655 0.015833
0.0010655 0.015778
0.0011649 0.015722
0.0011649 0.015667
0.0012939 0.015611
0.0012939 0.015556
0.0015333 0.0155
0.0015333 0.015444
0.0015771 0.015389
0.0015771 0.015333
0.0016632 0.015278
0.0016632 0.015222
0.0017871 0.015167
0.0017871 0.015111
0.0019467 0.015056
0.0019467 0.015
0.002078 0.014944
0.002078 0.014889
0.0021991 0.014833
0.0021991 0.014778
0.002315 0.014722
0.002315 0.014667
0.0027222 0.014611
0.0027222 0.014556
0.0028215 0.0145
0.0028215 0.014444
0.0029677 0.014389
0.0029677 0.014333
0.0031378 0.014278
0.0031378 0.014222
0.0032182 0.014167
0.0032182 0.014111
0.0032266 0.014056
0.0032266 0.014
0.0035375 0.013944
0.0036136 0.013889
0.0036279 0.013833
0.0036445 0.013778
0.0036458 0.013722
0.0036945 0.013667
0.0036969 0.013611
0.0037211 0.013556
0.0037211 0.0135
0.0037257 0.013444
0.0037515 0.013389
0.0037939 0.013333
0.0038174 0.013278
0.0039167 0.013222
0.0039316 0.013167
0.0039849 0.013111
0.0039903 0.013056
0.0040154 0.013
0.0040635 0.012944
0.0040682 0.012889
0.0041007 0.012833
0.0041071 0.012778
0.00414 0.012722
0.0041473 0.012667
0.0041501 0.012611
0.0041627 0.012556
0.004163 0.0125
0.0041705 0.012444
0.0042052 0.012389
0.0042191 0.012333
0.0042212 0.012278
0.0042212 0.012222
0.0042301 0.012167
0.0042387 0.012111
0.0042544 0.012056
0.0042715 0.012
0.0042938 0.011944
0.0042941 0.011889
0.0043228 0.011833
0.0043244 0.011778
0.0043364 0.011722
0.0043446 0.011667
0.0043494 0.011611
0.0043683 0.011556
0.0043843 0.0115
0.0043911 0.011444
0.0043995 0.011389
0.0044026 0.011333
0.0044097 0.011278
0.0044401 0.011222
0.0044452 0.011167
0.0044456 0.011111
0.0044579 0.011056
0.0044583 0.011
0.004469 0.010944
0.0044879 0.010889
0.0044905 0.010833
0.0044956 0.010778
0.0045014 0.010722
0.004551 0.010667
0.004571 0.010611
0.0045765 0.010556
0.0045812 0.0105
0.0045813 0.010444
0.0045883 0.010389
0.0045931 0.010333
0.0046009 0.010278
0.0046068 0.010222
0.0046109 0.010167
0.0046112 0.010111
0.0046155 0.010056
0.0046232 0.01
0.0046483 0.0099444
0.00467 0.0098889
0.0046873 0.0098333
0.0046904 0.0097778
0.0046989 0.0097222
0.0047117 0.0096667
0.004739 0.0096111
0.0047459 0.0095556
0.0047761 0.0095
0.0047856 0.0094444
0.0047889 0.0093889
0.0047914 0.0093333
0.0047989 0.0092778
0.004801 0.0092222
0.0048024 0.0091667
0.0048259 0.0091111
0.0048433 0.0090556
0.0048485 0.009
0.0048585 0.0089444
0.0048769 0.0088889
0.0048826 0.0088333
0.0048873 0.0087778
0.0048909 0.0087222
0.0048982 0.0086667
0.0048982 0.0086111
0.0049242 0.0085556
0.0049392 0.0085
0.0049468 0.0084444
0.0049775 0.0083889
0.0049871 0.0083333
0.005034 0.0082778
0.0050366 0.0082222
0.0050405 0.0081667
0.0050781 0.0081111
0.0051065 0.0080556
0.0051384 0.008
0.0051392 0.0079444
0.0051566 0.0078889
0.0051783 0.0078333
0.0051801 0.0077778
0.0051992 0.0077222
0.0052105 0.0076667
0.0052107 0.0076111
0.0052152 0.0075556
0.0052173 0.0075
0.0052261 0.0074444
0.0052423 0.0073889
0.0052659 0.0073333
0.0052786 0.0072778
0.0052884 0.0072222
0.0053044 0.0071667
0.0053131 0.0071111
0.0053235 0.0070556
0.0053331 0.007
0.0053475 0.0069444
0.0053498 0.0068889
0.0053651 0.0068333
0.0054112 0.0067778
0.0054177 0.0067222
0.0054222 0.0066667
0.0054244 0.0066111
0.0054357 0.0065556
0.0054474 0.0065
0.0054696 0.0064444
0.0054765 0.0063889
0.0054813 0.0063333
0.0054862 0.0062778
0.0054938 0.0062222
0.0054956 0.0061667
0.0055038 0.0061111
0.005505 0.0060556
0.0055212 0.006
0.0055219 0.0059444
0.0055346 0.0058889
0.0055796 0.0058333
0.0055843 0.0057778
0.0055857 0.0057222
0.0055921 0.0056667
0.0056122 0.0056111
0.0056337 0.0055556
0.0056618 0.0055
0.0056733 0.0054444
0.0056826 0.0053889
0.0056877 0.0053333
0.0056974 0.0052778
0.005706 0.0052222
0.0057114 0.0051667
0.0057419 0.0051111
0.0057501 0.0050556
0.0057626 0.005
0.0057778 0.0049444
0.0057806 0.0048889
0.0058103 0.0048333
0.0058142 0.0047778
0.0058222 0.0047222
0.0058259 0.0046667
0.0058334 0.0046111
0.005859 0.0045556
0.0058651 0.0045
0.0058792 0.0044444
0.0059015 0.0043889
0.005903 0.0043333
0.0059119 0.0042778
0.0059445 0.0042222
0.0059523 0.0041667
0.0059576 0.0041111
0.0059764 0.0040556
0.0059787 0.004
0.0060024 0.0039444
0.006011 0.0038889
0.0060281 0.0038333
0.0060376 0.0037778
0.0060482 0.0037222
0.0060543 0.0036667
0.0060737 0.0036111
0.0061311 0.0035556
0.0061387 0.0035
0.0061422 0.0034444
0.0062054 0.0033889
0.0062519 0.0033333
0.0063099 0.0032778
0.0063234 0.0032222
0.0063285 0.0031667
0.0063885 0.0031111
0.0064583 0.0030556
0.0065359 0.003
0.0065383 0.0029444
0.0065579 0.0028889
0.0066097 0.0028333
0.0066123 0.0027778
0.0066364 0.0027222
0.0067744 0.0026667
0.006779 0.0026111
0.0068023 0.0025556
0.0068434 0.0025
0.0070777 0.0024444
0.007142 0.0023889
0.0073133 0.0023333
0.0073169 0.0022778
0.0073337 0.0022222
0.0074948 0.0021667
0.0075035 0.0021111
0.0075608 0.0020556
0.0075896 0.002
0.0076316 0.0019444
0.0076904 0.0018889
0.0077289 0.0018333
0.0077837 0.0017778
0.0078128 0.0017222
0.0078522 0.0016667
0.0078943 0.0016111
0.0079832 0.0015556
0.0079848 0.0015
0.0080194 0.0014444
0.0080197 0.0013889
0.0080527 0.0013333
0.0080627 0.0012778
0.0081096 0.0012222
0.00815 0.0011667
0.0081574 0.0011111
0.0081587 0.0010556
0.0082017 0.001
0.0082163 0.00094444
0.0082601 0.00088889
0.0082838 0.00083333
0.0084169 0.00077778
0.0084171 0.00072222
0.0084223 0.00066667
0.0084317 0.00061111
0.0084363 0.00055556
0.0084652 0.0005
0.0085636 0.00044444
0.0085843 0.00038889
0.0086216 0.00033333
0.0087856 0.00027778
0.0088217 0.00022222
0.0091196 0.00016667
0.0091407 0.00011111
0.009444 5.5556e-05
0.0094741 0


==> illustration_1.txt <==
0.01 50
0.02 50
0.03 50
0.04 50
0.05 50
0.06 50
0.07 50
0.08 50
0.09 50
0.1 50
0.11 50
0.12 50
0.13 50
0.14 50
0.15 50
0.16 50
0.17 50
0.18 50
0.19 50
0.2 50
0.21 50
0.22 50
0.23 50
0.24 50
0.25 50
0.26 50
0.27 50
0.28 50
0.29 50
0.3 50
0.31 50
0.32 50
0.33 50
0.34 50
0.35 50
0.36 50
0.37 50
0.38 50
0.39 50
0.4 50
0.41 50
0.42 50
0.43 50
0.44 50
0.45 50
0.46 50
0.47 50
0.48 50
0.49 50
0.5 50
0.51 50
0.52 50
0.53 50
0.54 50
0.55 50
0.56 50
0.57 50
0.58 50
0.59 50
0.6 50
0.61 50
0.62 50
0.63 50
0.64 50
0.65 50
0.66 50
0.67 50
0.68 50
0.69 50
0.7 50
0.71 50
0.72 50
0.73 50
0.74 50
0.75 50
0.76 50
0.77 50
0.78 50
0.79 50
0.8 50
0.81 50
0.82 50
0.83 50
0.84 50
0.85 50
0.86 50
0.87 50
0.88 50
0.89 50
0.9 50
0.91 50
0.92 50
0.93 50
0.94 50
0.95 50
0.96 50
0.97 50
0.98 50
0.99 50
1 50
1.01 50
1.02 50
1.03 50
1.04 50
1.05 50
1.06 50
1.07 50
1.08 50
1.09 50
1.1 50
1.11 50
1.12 50
1.13 50
1.14 50
1.15 50
1.16 50
1.17 50
1.18 50
1.19 50
1.2 50
1.21 50
1.22 50
1.23 50
1.24 50
1.25 50
1.26 50
1.27 50
1.28 50
1.29 50
1.3 50
1.31 50
1.32 50
1.33 50
1.34 50
1.35 50
1.36 50
1.37 50
1.38 50
1.39 50
1.4 50
1.41 50
1.42 50
1.43 50
1.44 50
1.45 50
1.46 50
1.47 50
1.48 50
1.49 50
1.5 50
1.51 50
1.52 50
1.53 50
1.54 50
1.55 50
1.56 50
1.57 50
1.58 50
1.59 50
1.6 50
1.61 50
1.62 50
1.63 50
1.64 50
1.65 50
1.66 50
1.67 50
1.68 50
1.69 50
1.7 50
1.71 50
1.72 50
1.73 50
1.74 50
1.75 50
1.76 50
1.77 50
1.78 50
1.79 50
1.8 50
1.81 50
1.82 50
1.83 50
1.84 50
1.85 50
1.86 50
1.87 50
1.88 50
1.89 50
1.9 50
1.91 50
1.92 50
1.93 50
1.94 50
1.95 50
1.96 50
1.97 50
1.98 50
1.99 50
2 50
2.01 50
2.02 50
2.03 50
2.04 50
2.05 50
2.06 50
2.07 50
2.08 50
2.09 50
2.1 50
2.11 50
2.12 50
2.13 50
2.14 50
2.15 50
2.16 50
2.17 50
2.18 50
2.19 50
2.2 50
2.21 50
2.22 50
2.23 50
2.24 50
2.25 50
2.26 50
2.27 50
2.28 50
2.29 50
2.3 50
2.31 50
2.32 50
2.33 50
2.34 50
2.35 50
2.36 50
2.37 50
2.38 50
2.39 50
2.4 50
2.41 50
2.42 50
2.43 50
2.44 50
2.45 50
2.46 50
2.47 50
2.48 50
2.49 50
2.5 50
2.51 50
2.52 50
2.53 50
2.54 50
2.55 50
2.56 50
2.57 50
2.58 50
2.59 50
2.6 50
2.61 50
2.62 50
2.63 50
2.64 50
2.65 50
2.66 50
2.67 50
2.68 50
2.69 50
2.7 50
2.71 50
2.72 50
2.73 50
2.74 50
2.75 50
2.76 50
2.77 50
2.78 50
2.79 50
2.8 50
2.81 50
2.82 50
2.83 50
2.84 50
2.85 50
2.86 50
2.87 50
2.88 50
2.89 50
2.9 50
2.91 50
2.92 50
2.93 50
2.94 50
2.95 50
2.96 50
2.97 50
2.98 50
2.99 50
3 50
3.01 50
3.02 50
3.03 50
3.04 50
3.05 50
3.06 50
3.07 50
3.08 50
3.09 50
3.1 50
3.11 50
3.12 50
3.13 50
3.14 50
3.15 50
3.16 50
3.17 50
3.18 50
3.19 50
3.2 50
3.21 50
3.22 50
3.23 50
3.24 50
3.25 50
3.26 50
3.27 50
3.28 50
3.29 50
3.3 50
3.31 50
3.32 50
3.33 50
3.34 50
3.35 50
3.36 50
3.37 50
3.38 50
3.39 50
3.4 50
3.41 50
3.42 50
3.43 50
3.44 50
3.45 50
3.46 50
3.47 50
3.48 50
3.49 50
3.5 50
3.51 50
3.52 50
3.53 50
3.54 50
3.55 50
3.56 50
3.57 50
3.58 50
3.59 50
3.6 50
3.61 50
3.62 50
3.63 50
3.64 50
3.65 50
3.66 50
3.67 50
3.68 50
3.69 50
3.7 50
3.71 50
3.72 50
3.73 50
3.74 50
3.75 50
3.76 50
3.77 50
3.78 50
3.79 50
3.8 50
3.81 50
3.82 50
3.83 50
3.84 50
3.85 50
3.86 50
3.87 50
3.88 50
3.89 50
3.9 50
3.91 50
3.92 50
3.93 50
3.94 50
3.95 50
3.96 50
3.97 50
3.98 50
3.99 50
4 50
4.01 50
4.02 50
4.03 50
4.04 50
4.05 50
4.06 50
4.07 50
4.08 50
4.09 50
4.1 50
4.11 50
4.12 50
4.13 50
4.14 50
4.15 50
4.16 50
4.17 50
4.18 50
4.19 50
4.2 50
4.21 50
4.22 50
4.23 50
4.24 50
4.25 50
4.26 50
4.27 50
4.28 50
4.29 50
4.3 50
4.31 50
4.32 50
4.33 50
4.34 50
4.35 50
4.36 50
4.37 50
4.38 50
4.39 50
4.4 50
4.41 50
4.42 50
4.43 50
4.44 50
4.45 50
4.46 50
4.47 50
4.48 50
4.49 50
4.5 50
4.51 50
4.52 50
4.53 50
4.54 50
4.55 50
4.56 50
4.57 50
4.58 50
4.59 50
4.6 50
4.61 50
4.62 50
4.63 50
4.64 50
4.65 50
4.66 50
4.67 50
4.68 50
4.69 50
4.7 50
4.71 50
4.72 50
4.73 50
4.74 50
4.75 50
4.76 50
4.77 50
4.78 50
4.79 50
4.8 50
4.81 50
4.82 50
4.83 50
4.84 50
4.85 50
4.86 50
4.87 50
4.88 50
4.89 50
4.9 50
4.91 50
4.92 50
4.93 50
4.94 50
4.95 50
4.96 50
4.97 50
4.98 50
4.99 50
5 50


==> illustration_2.txt <==
5 50
5.01 49.999
5.02 49.999
5.03 49.998
5.04 49.997
5.05 49.996
5.06 49.995
5.07 49.994
5.08 49.994
5.09 49.993
5.1 49.992
5.11 49.991
5.12 49.989
5.13 49.988
5.14 49.987
5.15 49.986
5.16 49.985
5.17 49.984
5.18 49.983
5.19 49.982
5.2 49.981
5.21 49.98
5.22 49.979
5.23 49.978
5.24 49.977
5.25 49.976
5.26 49.975
5.27 49.974
5.28 49.973
5.29 49.972
5.3 49.971
5.31 49.97
5.32 49.97
5.33 49.969
5.34 49.968
5.35 49.967
5.36 49.967
5.37 49.966
5.38 49.965
5.39 49.965
5.4 49.964
5.41 49.964
5.42 49.963
5.43 49.963
5.44 49.963
5.45 49.962
5.46 49.962
5.47 49.962
5.48 49.962
5.49 49.961
5.5 49.961
5.51 49.961
5.52 49.961
5.53 49.961
5.54 49.961
5.55 49.961
5.56 49.961
5.57 49.961
5.58 49.961
5.59 49.961
5.6 49.961
5.61 49.961
5.62 49.961
5.63 49.961
5.64 49.962
5.65 49.962
5.66 49.962
5.67 49.962
5.68 49.963
5.69 49.963
5.7 49.963
5.71 49.963
5.72 49.964
5.73 49.964
5.74 49.964
5.75 49.965
5.76 49.965
5.77 49.965
5.78 49.965
5.79 49.966
5.8 49.966
5.81 49.966
5.82 49.967
5.83 49.967
5.84 49.967
5.85 49.968
5.86 49.968
5.87 49.968
5.88 49.968
5.89 49.969
5.9 49.969
5.91 49.969
5.92 49.969
5.93 49.97
5.94 49.97
5.95 49.97
5.96 49.97
5.97 49.971
5.98 49.971
5.99 49.971
6 49.971
6.01 49.971
6.02 49.971
6.03 49.972
6.04 49.972
6.05 49.972
6.06 49.972
6.07 49.972
6.08 49.972
6.09 49.972
6.1 49.972
6.11 49.972
6.12 49.972
6.13 49.973
6.14 49.973
6.15 49.973
6.16 49.973
6.17 49.973
6.18 49.973
6.19 49.973
6.2 49.973
6.21 49.973
6.22 49.973
6.23 49.973
6.24 49.973
6.25 49.972
6.26 49.972
6.27 49.972
6.28 49.972
6.29 49.972
6.3 49.972
6.31 49.972
6.32 49.972
6.33 49.972
6.34 49.972
6.35 49.972
6.36 49.972
6.37 49.972
6.38 49.972
6.39 49.971
6.4 49.971
6.41 49.971
6.42 49.971
6.43 49.971
6.44 49.971
6.45 49.971
6.46 49.971
6.47 49.971
6.48 49.971
6.49 49.971
6.5 49.971
6.51 49.97
6.52 49.97
6.53 49.97
6.54 49.97
6.55 49.97
6.56 49.97
6.57 49.97
6.58 49.97
6.59 49.97
6.6 49.97
6.61 49.97
6.62 49.97
6.63 49.97
6.64 49.97
6.65 49.97
6.66 49.97
6.67 49.969
6.68 49.969
6.69 49.969
6.7 49.969
6.71 49.969
6.72 49.969
6.73 49.969
6.74 49.969
6.75 49.969
6.76 49.969
6.77 49.969
6.78 49.969
6.79 49.969
6.8 49.969
6.81 49.969
6.82 49.969
6.83 49.969
6.84 49.969
6.85 49.969
6.86 49.969
6.87 49.969
6.88 49.969
6.89 49.969
6.9 49.969
6.91 49.969
6.92 49.969
6.93 49.969
6.94 49.969
6.95 49.969
6.96 49.969
6.97 49.969
6.98 49.969
6.99 49.97
7 49.97
7.01 49.97
7.02 49.97
7.03 49.97
7.04 49.97
7.05 49.97
7.06 49.97
7.07 49.97
7.08 49.97
7.09 49.97
7.1 49.97
7.11 49.97
7.12 49.97
7.13 49.97
7.14 49.97
7.15 49.97
7.16 49.97
7.17 49.97
7.18 49.97
7.19 49.97
7.2 49.97
7.21 49.97
7.22 49.97
7.23 49.97
7.24 49.97
7.25 49.97
7.26 49.97
7.27 49.97
7.28 49.97
7.29 49.97
7.3 49.97
7.31 49.97
7.32 49.97
7.33 49.97
7.34 49.97
7.35 49.97
7.36 49.97
7.37 49.97
7.38 49.97
7.39 49.97
7.4 49.97
7.41 49.97
7.42 49.97
7.43 49.97
7.44 49.97
7.45 49.97
7.46 49.97
7.47 49.97
7.48 49.97
7.49 49.97
7.5 49.97
7.51 49.97
7.52 49.97
7.53 49.97
7.54 49.97
7.55 49.97
7.56 49.97
7.57 49.97
7.58 49.97
7.59 49.97
7.6 49.97
7.61 49.97
7.62 49.97
7.63 49.97
7.64 49.97
7.65 49.97
7.66 49.97
7.67 49.97
7.68 49.97
7.69 49.97
7.7 49.97
7.71 49.97
7.72 49.97
7.73 49.97
7.74 49.97
7.75 49.97
7.76 49.97
7.77 49.97
7.78 49.97
7.79 49.97
7.8 49.97
7.81 49.97
7.82 49.97
7.83 49.97
7.84 49.97
7.85 49.97
7.86 49.97
7.87 49.97
7.88 49.97
7.89 49.97
7.9 49.97
7.91 49.97
7.92 49.97
7.93 49.97
7.94 49.97
7.95 49.97
7.96 49.97
7.97 49.97
7.98 49.97
7.99 49.97
8 49.97
8.01 49.97
8.02 49.97
8.03 49.97
8.04 49.97
8.05 49.97
8.06 49.97
8.07 49.97
8.08 49.97
8.09 49.97
8.1 49.97
8.11 49.97
8.12 49.97
8.13 49.97
8.14 49.97
8.15 49.97
8.16 49.97
8.17 49.97
8.18 49.97
8.19 49.97
8.2 49.97
8.21 49.97
8.22 49.97
8.23 49.97
8.24 49.97
8.25 49.97
8.26 49.97
8.27 49.97
8.28 49.97
8.29 49.97
8.3 49.97
8.31 49.97
8.32 49.97
8.33 49.97
8.34 49.97
8.35 49.97
8.36 49.97
8.37 49.97
8.38 49.97
8.39 49.97
8.4 49.97
8.41 49.97
8.42 49.97
8.43 49.97
8.44 49.97
8.45 49.97
8.46 49.97
8.47 49.97
8.48 49.97
8.49 49.97
8.5 49.97
8.51 49.97
8.52 49.97
8.53 49.97
8.54 49.97
8.55 49.97
8.56 49.97
8.57 49.97
8.58 49.97
8.59 49.97
8.6 49.97
8.61 49.97
8.62 49.97
8.63 49.97
8.64 49.97
8.65 49.97
8.66 49.97
8.67 49.97
8.68 49.97
8.69 49.97
8.7 49.97
8.71 49.97
8.72 49.97
8.73 49.97
8.74 49.97
8.75 49.97
8.76 49.97
8.77 49.97
8.78 49.97
8.79 49.97
8.8 49.97
8.81 49.97
8.82 49.97
8.83 49.97
8.84 49.97
8.85 49.97
8.86 49.97
8.87 49.97
8.88 49.97
8.89 49.97
8.9 49.97
8.91 49.97
8.92 49.97
8.93 49.97
8.94 49.97
8.95 49.97
8.96 49.97
8.97 49.97
8.98 49.97
8.99 49.97
9 49.97
9.01 49.97
9.02 49.97
9.03 49.97
9.04 49.97
9.05 49.97
9.06 49.97
9.07 49.97
9.08 49.97
9.09 49.97
9.1 49.97
9.11 49.97
9.12 49.97
9.13 49.97
9.14 49.97
9.15 49.97
9.16 49.97
9.17 49.97
9.18 49.97
9.19 49.97
9.2 49.97
9.21 49.97
9.22 49.97
9.23 49.97
9.24 49.97
9.25 49.97
9.26 49.97
9.27 49.97
9.28 49.97
9.29 49.97
9.3 49.97
9.31 49.97
9.32 49.97
9.33 49.97
9.34 49.97
9.35 49.97
9.36 49.97
9.37 49.97
9.38 49.97
9.39 49.97
9.4 49.97
9.41 49.97
9.42 49.97
9.43 49.97
9.44 49.97
9.45 49.97
9.46 49.97
9.47 49.97
9.48 49.97
9.49 49.97
9.5 49.97
9.51 49.97
9.52 49.97
9.53 49.97
9.54 49.97
9.55 49.97
9.56 49.97
9.57 49.97
9.58 49.97
9.59 49.97
9.6 49.97
9.61 49.97
9.62 49.97
9.63 49.97
9.64 49.97
9.65 49.97
9.66 49.97
9.67 49.97
9.68 49.97
9.69 49.97
9.7 49.97
9.71 49.97
9.72 49.97
9.73 49.97
9.74 49.97
9.75 49.97
9.76 49.97
9.77 49.97
9.78 49.97
9.79 49.97
9.8 49.97
9.81 49.97
9.82 49.97
9.83 49.97
9.84 49.97
9.85 49.97
9.86 49.97
9.87 49.97
9.88 49.97
9.89 49.97
9.9 49.97
9.91 49.97
9.92 49.97
9.93 49.97
9.94 49.97
9.95 49.97
9.96 49.97
9.97 49.97
9.98 49.97
9.99 49.97
10 49.97


==> illustration_3.txt <==
10 49.97
10.01 49.972
10.02 49.973
10.03 49.975
10.04 49.976
10.05 49.978
10.06 49.979
10.07 49.981
10.08 49.983
10.09 49.984
10.1 49.986
10.11 49.987
10.12 49.989
10.13 49.991
10.14 49.992
10.15 49.994
10.16 49.995
10.17 49.997
10.18 49.998
10.19 50
10.2 50.001
10.21 50.002
10.22 50.004
10.23 50.005
10.24 50.006
10.25 50.007
10.26 50.008
10.27 50.01
10.28 50.011
10.29 50.012
10.3 50.013
10.31 50.014
10.32 50.015
10.33 50.015
10.34 50.016
10.35 50.017
10.36 50.018
10.37 50.019
10.38 50.019
10.39 50.02
10.4 50.02
10.41 50.021
10.42 50.022
10.43 50.022
10.44 50.023
10.45 50.023
10.46 50.023
10.47 50.024
10.48 50.024
10.49 50.024
10.5 50.025
10.51 50.025
10.52 50.025
10.53 50.025
10.54 50.025
10.55 50.026
10.56 50.026
10.57 50.026
10.58 50.026
10.59 50.026
10.6 50.026
10.61 50.026
10.62 50.026
10.63 50.026
10.64 50.026
10.65 50.026
10.66 50.026
10.67 50.026
10.68 50.026
10.69 50.026
10.7 50.026
10.71 50.026
10.72 50.026
10.73 50.025
10.74 50.025
10.75 50.025
10.76 50.025
10.77 50.025
10.78 50.025
10.79 50.025
10.8 50.025
10.81 50.024
10.82 50.024
10.83 50.024
10.84 50.024
10.85 50.024
10.86 50.024
10.87 50.023
10.88 50.023
10.89 50.023
10.9 50.023
10.91 50.023
10.92 50.023
10.93 50.023
10.94 50.022
10.95 50.022
10.96 50.022
10.97 50.022
10.98 50.022
10.99 50.022
11 50.022
11.01 50.022
11.02 50.021
11.03 50.021
11.04 50.021
11.05 50.021
11.06 50.021
11.07 50.021
11.08 50.021
11.09 50.021
11.1 50.021
11.11 50.02
11.12 50.02
11.13 50.02
11.14 50.02
11.15 50.02
11.16 50.02
11.17 50.02
11.18 50.02
11.19 50.02
11.2 50.02
11.21 50.02
11.22 50.02
11.23 50.02
11.24 50.02
11.25 50.02
11.26 50.02
11.27 50.02
11.28 50.02
11.29 50.02
11.3 50.02
11.31 50.02
11.32 50.019
11.33 50.019
11.34 50.019
11.35 50.019
11.36 50.019
11.37 50.019
11.38 50.019
11.39 50.019
11.4 50.019
11.41 50.019
11.42 50.019
11.43 50.019
11.44 50.019
11.45 50.019
11.46 50.019
11.47 50.019
11.48 50.019
11.49 50.019
11.5 50.019
11.51 50.019
11.52 50.019
11.53 50.02
11.54 50.02
11.55 50.02
11.56 50.02
11.57 50.02
11.58 50.02
11.59 50.02
11.6 50.02
11.61 50.02
11.62 50.02
11.63 50.02
11.64 50.02
11.65 50.02
11.66 50.02
11.67 50.02
11.68 50.02
11.69 50.02
11.7 50.02
11.71 50.02
11.72 50.02
11.73 50.02
11.74 50.02
11.75 50.02
11.76 50.02
11.77 50.02
11.78 50.02
11.79 50.02
11.8 50.02
11.81 50.02
11.82 50.02
11.83 50.02
11.84 50.02
11.85 50.02
11.86 50.02
11.87 50.02
11.88 50.02
11.89 50.02
11.9 50.02
11.91 50.02
11.92 50.02
11.93 50.02
11.94 50.02
11.95 50.02
11.96 50.02
11.97 50.02
11.98 50.02
11.99 50.02
12 50.02
12.01 50.02
12.02 50.02
12.03 50.02
12.04 50.02
12.05 50.02
12.06 50.02
12.07 50.02
12.08 50.02
12.09 50.02
12.1 50.02
12.11 50.02
12.12 50.02
12.13 50.02
12.14 50.02
12.15 50.02
12.16 50.02
12.17 50.02
12.18 50.02
12.19 50.02
12.2 50.02
12.21 50.02
12.22 50.02
12.23 50.02
12.24 50.02
12.25 50.02
12.26 50.02
12.27 50.02
12.28 50.02
12.29 50.02
12.3 50.02
12.31 50.02
12.32 50.02
12.33 50.02
12.34 50.02
12.35 50.02
12.36 50.02
12.37 50.02
12.38 50.02
12.39 50.02
12.4 50.02
12.41 50.02
12.42 50.02
12.43 50.02
12.44 50.02
12.45 50.02
12.46 50.02
12.47 50.02
12.48 50.02
12.49 50.02
12.5 50.02
12.51 50.02
12.52 50.02
12.53 50.02
12.54 50.02
12.55 50.02
12.56 50.02
12.57 50.02
12.58 50.02
12.59 50.02
12.6 50.02
12.61 50.02
12.62 50.02
12.63 50.02
12.64 50.02
12.65 50.02
12.66 50.02
12.67 50.02
12.68 50.02
12.69 50.02
12.7 50.02
12.71 50.02
12.72 50.02
12.73 50.02
12.74 50.02
12.75 50.02
12.76 50.02
12.77 50.02
12.78 50.02
12.79 50.02
12.8 50.02
12.81 50.02
12.82 50.02
12.83 50.02
12.84 50.02
12.85 50.02
12.86 50.02
12.87 50.02
12.88 50.02
12.89 50.02
12.9 50.02
12.91 50.02
12.92 50.02
12.93 50.02
12.94 50.02
12.95 50.02
12.96 50.02
12.97 50.02
12.98 50.02
12.99 50.02
13 50.02
13.01 50.02
13.02 50.02
13.03 50.02
13.04 50.02
13.05 50.02
13.06 50.02
13.07 50.02
13.08 50.02
13.09 50.02
13.1 50.02
13.11 50.02
13.12 50.02
13.13 50.02
13.14 50.02
13.15 50.02
13.16 50.02
13.17 50.02
13.18 50.02
13.19 50.02
13.2 50.02
13.21 50.02
13.22 50.02
13.23 50.02
13.24 50.02
13.25 50.02
13.26 50.02
13.27 50.02
13.28 50.02
13.29 50.02
13.3 50.02
13.31 50.02
13.32 50.02
13.33 50.02
13.34 50.02
13.35 50.02
13.36 50.02
13.37 50.02
13.38 50.02
13.39 50.02
13.4 50.02
13.41 50.02
13.42 50.02
13.43 50.02
13.44 50.02
13.45 50.02
13.46 50.02
13.47 50.02
13.48 50.02
13.49 50.02
13.5 50.02
13.51 50.02
13.52 50.02
13.53 50.02
13.54 50.02
13.55 50.02
13.56 50.02
13.57 50.02
13.58 50.02
13.59 50.02
13.6 50.02
13.61 50.02
13.62 50.02
13.63 50.02
13.64 50.02
13.65 50.02
13.66 50.02
13.67 50.02
13.68 50.02
13.69 50.02
13.7 50.02
13.71 50.02
13.72 50.02
13.73 50.02
13.74 50.02
13.75 50.02
13.76 50.02
13.77 50.02
13.78 50.02
13.79 50.02
13.8 50.02
13.81 50.02
13.82 50.02
13.83 50.02
13.84 50.02
13.85 50.02
13.86 50.02
13.87 50.02
13.88 50.02
13.89 50.02
13.9 50.02
13.91 50.02
13.92 50.02
13.93 50.02
13.94 50.02
13.95 50.02
13.96 50.02
13.97 50.02
13.98 50.02
13.99 50.02
14 50.02
14.01 50.02
14.02 50.02
14.03 50.02
14.04 50.02
14.05 50.02
14.06 50.02
14.07 50.02
14.08 50.02
14.09 50.02
14.1 50.02
14.11 50.02
14.12 50.02
14.13 50.02
14.14 50.02
14.15 50.02
14.16 50.02
14.17 50.02
14.18 50.02
14.19 50.02
14.2 50.02
14.21 50.02
14.22 50.02
14.23 50.02
14.24 50.02
14.25 50.02
14.26 50.02
14.27 50.02
14.28 50.02
14.29 50.02
14.3 50.02
14.31 50.02
14.32 50.02
14.33 50.02
14.34 50.02
14.35 50.02
14.36 50.02
14.37 50.02
14.38 50.02
14.39 50.02
14.4 50.02
14.41 50.02
14.42 50.02
14.43 50.02
14.44 50.02
14.45 50.02
14.46 50.02
14.47 50.02
14.48 50.02
14.49 50.02
14.5 50.02
14.51 50.02
14.52 50.02
14.53 50.02
14.54 50.02
14.55 50.02
14.56 50.02
14.57 50.02
14.58 50.02
14.59 50.02
14.6 50.02
14.61 50.02
14.62 50.02
14.63 50.02
14.64 50.02
14.65 50.02
14.66 50.02
14.67 50.02
14.68 50.02
14.69 50.02
14.7 50.02
14.71 50.02
14.72 50.02
14.73 50.02
14.74 50.02
14.75 50.02
14.76 50.02
14.77 50.02
14.78 50.02
14.79 50.02
14.8 50.02
14.81 50.02
14.82 50.02
14.83 50.02
14.84 50.02
14.85 50.02
14.86 50.02
14.87 50.02
14.88 50.02
14.89 50.02
14.9 50.02
14.91 50.02
14.92 50.02
14.93 50.02
14.94 50.02
14.95 50.02
14.96 50.02
14.97 50.02
14.98 50.02
14.99 50.02
15 50.02


==> illustration_4.txt <==
15 50.02
15.01 50.02
15.02 50.02
15.03 50.02
15.04 50.02
15.05 50.02
15.06 50.02
15.07 50.02
15.08 50.02
15.09 50.02
15.1 50.02
15.11 50.02
15.12 50.02
15.13 50.02
15.14 50.02
15.15 50.02
15.16 50.02
15.17 50.02
15.18 50.02
15.19 50.02
15.2 50.02
15.21 50.02
15.22 50.02
15.23 50.02
15.24 50.02
15.25 50.02
15.26 50.02
15.27 50.02
15.28 50.02
15.29 50.02
15.3 50.02
15.31 50.02
15.32 50.02
15.33 50.02
15.34 50.02
15.35 50.02
15.36 50.02
15.37 50.02
15.38 50.02
15.39 50.02
15.4 50.02
15.41 50.02
15.42 50.02
15.43 50.02
15.44 50.02
15.45 50.02
15.46 50.02
15.47 50.02
15.48 50.02
15.49 50.02
15.5 50.02
15.51 50.02
15.52 50.02
15.53 50.02
15.54 50.02
15.55 50.02
15.56 50.02
15.57 50.02
15.58 50.02
15.59 50.02
15.6 50.02
15.61 50.02
15.62 50.02
15.63 50.02
15.64 50.02
15.65 50.02
15.66 50.02
15.67 50.02
15.68 50.02
15.69 50.02
15.7 50.02
15.71 50.02
15.72 50.02
15.73 50.02
15.74 50.02
15.75 50.02
15.76 50.02
15.77 50.02
15.78 50.02
15.79 50.02
15.8 50.02
15.81 50.02
15.82 50.02
15.83 50.02
15.84 50.02
15.85 50.02
15.86 50.02
15.87 50.02
15.88 50.02
15.89 50.02
15.9 50.02
15.91 50.02
15.92 50.02
15.93 50.02
15.94 50.02
15.95 50.02
15.96 50.02
15.97 50.02
15.98 50.02
15.99 50.02
16 50.02
16.01 50.02
16.02 50.02
16.03 50.02
16.04 50.02
16.05 50.02
16.06 50.02
16.07 50.02
16.08 50.02
16.09 50.02
16.1 50.02
16.11 50.02
16.12 50.02
16.13 50.02
16.14 50.02
16.15 50.02
16.16 50.02
16.17 50.02
16.18 50.02
16.19 50.02
16.2 50.02
16.21 50.02
16.22 50.02
16.23 50.02
16.24 50.02
16.25 50.02
16.26 50.02
16.27 50.02
16.28 50.02
16.29 50.02
16.3 50.02
16.31 50.02
16.32 50.02
16.33 50.02
16.34 50.02
16.35 50.02
16.36 50.02
16.37 50.02
16.38 50.02
16.39 50.02
16.4 50.02
16.41 50.02
16.42 50.02
16.43 50.02
16.44 50.02
16.45 50.02
16.46 50.02
16.47 50.02
16.48 50.02
16.49 50.02
16.5 50.02
16.51 50.02
16.52 50.02
16.53 50.02
16.54 50.02
16.55 50.02
16.56 50.02
16.57 50.02
16.58 50.02
16.59 50.02
16.6 50.02
16.61 50.02
16.62 50.02
16.63 50.02
16.64 50.02
16.65 50.02
16.66 50.02
16.67 50.02
16.68 50.02
16.69 50.02
16.7 50.02
16.71 50.02
16.72 50.02
16.73 50.02
16.74 50.02
16.75 50.02
16.76 50.02
16.77 50.02
16.78 50.02
16.79 50.02
16.8 50.02
16.81 50.02
16.82 50.02
16.83 50.02
16.84 50.02
16.85 50.02
16.86 50.02
16.87 50.02
16.88 50.02
16.89 50.02
16.9 50.02
16.91 50.02
16.92 50.02
16.93 50.02
16.94 50.02
16.95 50.02
16.96 50.02
16.97 50.02
16.98 50.02
16.99 50.02
17 50.02
17.01 50.02
17.02 50.02
17.03 50.02
17.04 50.02
17.05 50.02
17.06 50.02
17.07 50.02
17.08 50.02
17.09 50.02
17.1 50.02
17.11 50.02
17.12 50.02
17.13 50.02
17.14 50.02
17.15 50.02
17.16 50.02
17.17 50.02
17.18 50.02
17.19 50.02
17.2 50.02
17.21 50.02
17.22 50.02
17.23 50.02
17.24 50.02
17.25 50.02
17.26 50.02
17.27 50.02
17.28 50.02
17.29 50.02
17.3 50.02
17.31 50.02
17.32 50.02
17.33 50.02
17.34 50.02
17.35 50.02
17.36 50.02
17.37 50.02
17.38 50.02
17.39 50.02
17.4 50.02
17.41 50.02
17.42 50.02
17.43 50.02
17.44 50.02
17.45 50.02
17.46 50.02
17.47 50.02
17.48 50.02
17.49 50.02
17.5 50.02
17.51 50.02
17.52 50.02
17.53 50.02
17.54 50.02
17.55 50.02
17.56 50.02
17.57 50.02
17.58 50.02
17.59 50.02
17.6 50.02
17.61 50.02
17.62 50.02
17.63 50.02
17.64 50.02
17.65 50.02
17.66 50.02
17.67 50.02
17.68 50.02
17.69 50.02
17.7 50.02
17.71 50.02
17.72 50.02
17.73 50.02
17.74 50.02
17.75 50.02
17.76 50.02
17.77 50.02
17.78 50.02
17.79 50.02
17.8 50.02
17.81 50.02
17.82 50.02
17.83 50.02
17.84 50.02
17.85 50.02
17.86 50.02
17.87 50.02
17.88 50.02
17.89 50.02
17.9 50.02
17.91 50.02
17.92 50.02
17.93 50.02
17.94 50.02
17.95 50.02
17.96 50.02
17.97 50.02
17.98 50.02
17.99 50.02
18 50.02
18.01 50.02
18.02 50.02
18.03 50.02
18.04 50.02
18.05 50.02
18.06 50.02
18.07 50.02
18.08 50.02
18.09 50.02
18.1 50.02
18.11 50.02
18.12 50.02
18.13 50.02
18.14 50.02
18.15 50.02
18.16 50.02
18.17 50.02
18.18 50.02
18.19 50.02
18.2 50.02
18.21 50.02
18.22 50.02
18.23 50.02
18.24 50.02
18.25 50.02
18.26 50.02
18.27 50.02
18.28 50.02
18.29 50.02
18.3 50.02
18.31 50.02
18.32 50.02
18.33 50.02
18.34 50.02
18.35 50.02
18.36 50.02
18.37 50.02
18.38 50.02
18.39 50.02
18.4 50.02
18.41 50.02
18.42 50.02
18.43 50.02
18.44 50.02
18.45 50.02
18.46 50.02
18.47 50.02
18.48 50.02
18.49 50.02
18.5 50.02
18.51 50.02
18.52 50.02
18.53 50.02
18.54 50.02
18.55 50.02
18.56 50.02
18.57 50.02
18.58 50.02
18.59 50.02
18.6 50.02
18.61 50.02
18.62 50.02
18.63 50.02
18.64 50.02
18.65 50.02
18.66 50.02
18.67 50.02
18.68 50.02
18.69 50.02
18.7 50.02
18.71 50.02
18.72 50.02
18.73 50.02
18.74 50.02
18.75 50.02
18.76 50.02
18.77 50.02
18.78 50.02
18.79 50.02
18.8 50.02
18.81 50.02
18.82 50.02
18.83 50.02
18.84 50.02
18.85 50.02
18.86 50.02
18.87 50.02
18.88 50.02
18.89 50.02
18.9 50.02
18.91 50.02
18.92 50.02
18.93 50.02
18.94 50.02
18.95 50.02
18.96 50.02
18.97 50.02
18.98 50.02
18.99 50.02
19 50.02
19.01 50.02
19.02 50.02
19.03 50.02
19.04 50.02
19.05 50.02
19.06 50.02
19.07 50.02
19.08 50.02
19.09 50.02
19.1 50.02
19.11 50.02
19.12 50.02
19.13 50.02
19.14 50.02
19.15 50.02
19.16 50.02
19.17 50.02
19.18 50.02
19.19 50.02
19.2 50.02
19.21 50.02
19.22 50.02
19.23 50.02
19.24 50.02
19.25 50.02
19.26 50.02
19.27 50.02
19.28 50.02
19.29 50.02
19.3 50.02
19.31 50.02
19.32 50.02
19.33 50.02
19.34 50.02
19.35 50.02
19.36 50.02
19.37 50.02
19.38 50.02
19.39 50.02
19.4 50.02
19.41 50.02
19.42 50.02
19.43 50.02
19.44 50.02
19.45 50.02
19.46 50.02
19.47 50.02
19.48 50.02
19.49 50.02
19.5 50.02
19.51 50.02
19.52 50.02
19.53 50.02
19.54 50.02
19.55 50.02
19.56 50.02
19.57 50.02
19.58 50.02
19.59 50.02
19.6 50.02
19.61 50.02
19.62 50.02
19.63 50.02
19.64 50.02
19.65 50.02
19.66 50.02
19.67 50.02
19.68 50.02
19.69 50.02
19.7 50.02
19.71 50.02
19.72 50.02
19.73 50.02
19.74 50.02
19.75 50.02
19.76 50.02
19.77 50.02
19.78 50.02
19.79 50.02
19.8 50.02
19.81 50.02
19.82 50.02
19.83 50.02
19.84 50.02
19.85 50.02
19.86 50.02
19.87 50.02
19.88 50.02
19.89 50.02
19.9 50.02
19.91 50.02
19.92 50.02
19.93 50.02
19.94 50.02
19.95 50.02
19.96 50.02
19.97 50.02
19.98 50.02
19.99 50.02
20 50.02


==> illustration_5.txt <==
20 50.02
20.01 50.019
20.02 50.019
20.03 50.018
20.04 50.018
20.05 50.017
20.06 50.016
20.07 50.016
20.08 50.015
20.09 50.014
20.1 50.014
20.11 50.013
20.12 50.012
20.13 50.012
20.14 50.011
20.15 50.011
20.16 50.01
20.17 50.009
20.18 50.009
20.19 50.008
20.2 50.008
20.21 50.007
20.22 50.007
20.23 50.006
20.24 50.006
20.25 50.005
20.26 50.005
20.27 50.004
20.28 50.004
20.29 50.003
20.3 50.003
20.31 50.003
20.32 50.002
20.33 50.002
20.34 50.002
20.35 50.001
20.36 50.001
20.37 50.001
20.38 50
20.39 50
20.4 50
20.41 50
20.42 49.999
20.43 49.999
20.44 49.999
20.45 49.999
20.46 49.999
20.47 49.999
20.48 49.998
20.49 49.998
20.5 49.998
20.51 49.998
20.52 49.998
20.53 49.998
20.54 49.998
20.55 49.998
20.56 49.998
20.57 49.998
20.58 49.998
20.59 49.998
20.6 49.998
20.61 49.998
20.62 49.998
20.63 49.998
20.64 49.998
20.65 49.998
20.66 49.998
20.67 49.998
20.68 49.998
20.69 49.998
20.7 49.998
20.71 49.998
20.72 49.998
20.73 49.998
20.74 49.998
20.75 49.998
20.76 49.998
20.77 49.998
20.78 49.998
20.79 49.998
20.8 49.998
20.81 49.998
20.82 49.998
20.83 49.998
20.84 49.998
20.85 49.998
20.86 49.999
20.87 49.999
20.88 49.999
20.89 49.999
20.9 49.999
20.91 49.999
20.92 49.999
20.93 49.999
20.94 49.999
20.95 49.999
20.96 49.999
20.97 49.999
20.98 49.999
20.99 49.999
21 49.999
21.01 49.999
21.02 49.999
21.03 49.999
21.04 50
21.05 50
21.06 50
21.07 50
21.08 50
21.09 50
21.1 50
21.11 50
21.12 50
21.13 50
21.14 50
21.15 50
21.16 50
21.17 50
21.18 50
21.19 50
21.2 50
21.21 50
21.22 50
21.23 50
21.24 50
21.25 50
21.26 50
21.27 50
21.28 50
21.29 50
21.3 50
21.31 50
21.32 50
21.33 50
21.34 50
21.35 50
21.36 50
21.37 50
21.38 50
21.39 50
21.4 50
21.41 50
21.42 50
21.43 50
21.44 50
21.45 50
21.46 50
21.47 50
21.48 50
21.49 50
21.5 50
21.51 50
21.52 50
21.53 50
21.54 50
21.55 50
21.56 50
21.57 50
21.58 50
21.59 50
21.6 50
21.61 50
21.62 50
21.63 50
21.64 50
21.65 50
21.66 50
21.67 50
21.68 50
21.69 50
21.7 50
21.71 50
21.72 50
21.73 50
21.74 50
21.75 50
21.76 50
21.77 50
21.78 50
21.79 50
21.8 50
21.81 50
21.82 50
21.83 50
21.84 50
21.85 50
21.86 50
21.87 50
21.88 50
21.89 50
21.9 50
21.91 50
21.92 50
21.93 50
21.94 50
21.95 50
21.96 50
21.97 50
21.98 50
21.99 50
22 50
22.01 50
22.02 50
22.03 50
22.04 50
22.05 50
22.06 50
22.07 50
22.08 50
22.09 50
22.1 50
22.11 50
22.12 50
22.13 50
22.14 50
22.15 50
22.16 50
22.17 50
22.18 50
22.19 50
22.2 50
22.21 50
22.22 50
22.23 50
22.24 50
22.25 50
22.26 50
22.27 50
22.28 50
22.29 50
22.3 50
22.31 50
22.32 50
22.33 50
22.34 50
22.35 50
22.36 50
22.37 50
22.38 50
22.39 50
22.4 50
22.41 50
22.42 50
22.43 50
22.44 50
22.45 50
22.46 50
22.47 50
22.48 50
22.49 50
22.5 50
22.51 50
22.52 50
22.53 50
22.54 50
22.55 50
22.56 50
22.57 50
22.58 50
22.59 50
22.6 50
22.61 50
22.62 50
22.63 50
22.64 50
22.65 50
22.66 50
22.67 50
22.68 50
22.69 50
22.7 50
22.71 50
22.72 50
22.73 50
22.74 50
22.75 50
22.76 50
22.77 50
22.78 50
22.79 50
22.8 50
22.81 50
22.82 50
22.83 50
22.84 50
22.85 50
22.86 50
22.87 50
22.88 50
22.89 50
22.9 50
22.91 50
22.92 50
22.93 50
22.94 50
22.95 50
22.96 50
22.97 50
22.98 50
22.99 50
23 50
23.01 50
23.02 50
23.03 50
23.04 50
23.05 50
23.06 50
23.07 50
23.08 50
23.09 50
23.1 50
23.11 50
23.12 50
23.13 50
23.14 50
23.15 50
23.16 50
23.17 50
23.18 50
23.19 50
23.2 50
23.21 50
23.22 50
23.23 50
23.24 50
23.25 50
23.26 50
23.27 50
23.28 50
23.29 50
23.3 50
23.31 50
23.32 50
23.33 50
23.34 50
23.35 50
23.36 50
23.37 50
23.38 50
23.39 50
23.4 50
23.41 50
23.42 50
23.43 50
23.44 50
23.45 50
23.46 50
23.47 50
23.48 50
23.49 50
23.5 50
23.51 50
23.52 50
23.53 50
23.54 50
23.55 50
23.56 50
23.57 50
23.58 50
23.59 50
23.6 50
23.61 50
23.62 50
23.63 50
23.64 50
23.65 50
23.66 50
23.67 50
23.68 50
23.69 50
23.7 50
23.71 50
23.72 50
23.73 50
23.74 50
23.75 50
23.76 50
23.77 50
23.78 50
23.79 50
23.8 50
23.81 50
23.82 50
23.83 50
23.84 50
23.85 50
23.86 50
23.87 50
23.88 50
23.89 50
23.9 50
23.91 50
23.92 50
23.93 50
23.94 50
23.95 50
23.96 50
23.97 50
23.98 50
23.99 50
24 50
24.01 50
24.02 50
24.03 50
24.04 50
24.05 50
24.06 50
24.07 50
24.08 50
24.09 50
24.1 50
24.11 50
24.12 50
24.13 50
24.14 50
24.15 50
24.16 50
24.17 50
24.18 50
24.19 50
24.2 50
24.21 50
24.22 50
24.23 50
24.24 50
24.25 50
24.26 50
24.27 50
24.28 50
24.29 50
24.3 50
24.31 50
24.32 50
24.33 50
24.34 50
24.35 50
24.36 50
24.37 50
24.38 50
24.39 50
24.4 50
24.41 50
24.42 50
24.43 50
24.44 50
24.45 50
24.46 50
24.47 50
24.48 50
24.49 50
24.5 50
24.51 50
24.52 50
24.53 50
24.54 50
24.55 50
24.56 50
24.57 50
24.58 50
24.59 50
24.6 50
24.61 50
24.62 50
24.63 50
24.64 50
24.65 50
24.66 50
24.67 50
24.68 50
24.69 50
24.7 50
24.71 50
24.72 50
24.73 50
24.74 50
24.75 50
24.76 50
24.77 50
24.78 50
24.79 50
24.8 50
24.81 50
24.82 50
24.83 50
24.84 50
24.85 50
24.86 50
24.87 50
24.88 50
24.89 50
24.9 50
24.91 50
24.92 50
24.93 50
24.94 50
24.95 50
24.96 50
24.97 50
24.98 50
24.99 50
25 50

